Solving realistic security-constrained optimal power flow problems

We present a decomposition approach for obtaining good feasible solutions for the security-constrained alternating-current optimal power flow (SCACOPF) problem at an industrial scale and under real-world time and computational limits. The approach aims at complementing the existing body of literature on bounding the problem via convex relaxations. It was designed for the participation in ARPA-E's Grid Optimization (GO) Competition Challenge 1. The challenge focused on a near-real-time version of the SCACOPF problem where a base case operating point is optimized taking into account possible single-element contingencies, after which the system adapts its operating point following the response of automatic frequency drop controllers and voltage regulators. Our solution approach for this problem relies on state-of-the-art nonlinear programming algorithms and employs nonconvex relaxations for complementarity constraints, a specialized two-stage decomposition technique with sparse approximations of recourse terms, and contingency ranking and pre-screening. The paper also outlines the salient features of our implementation, such as fast model functions and derivatives evaluation, warm-starting strategies, and asynchronous parallelism. We discuss the results of the independent benchmark of our approach done by ARPA-E's GO team in Challenge 1, which found that our methodology consistently produces high quality solutions across a wide range of network sizes and difficulty. Finally, we conclude by outlining potential extensions and improvements of our methodology.

==> figures/final_event_data/basecost_penalty_breakdown.csv <==
"Network","Scenario","Score","Cost","Penalty"
"Network_02O-173",1,281912.47,279997.05,1915.42
"Network_02O-173",5,289477.98,286975.03,2502.95
"Network_02O-173",9,408308.12,406361.77,1946.35
"Network_02O-173",15,431113.2,424629,6484.2
"Network_02O-173",33,300446.33,298595.96,1850.37
"Network_02O-173",65,386063.94,382957.31,3106.63
"Network_02O-173",67,298614.78,295905.16,2709.62
"Network_02O-173",72,473479,463628.07,9850.93
"Network_02O-173",75,321223.58,318485.31,2738.26
"Network_02O-173",123,461130.26,445916.29,15213.97
"Network_02O-173",128,375059.82,372254.21,2805.61
"Network_02O-173",131,363756.48,358283.51,5472.97
"Network_02O-173",135,357280.31,354191.05,3089.27
"Network_02O-173",136,281648.27,279334.16,2314.11
"Network_02O-173",140,309894.87,308314.56,1580.31
"Network_02O-173",156,362778.46,360065.84,2712.62
"Network_02O-173",159,298610.57,296499.78,2110.79
"Network_02O-173",165,320051.35,317417.06,2634.29
"Network_02O-173",167,352070.87,349945.6,2125.27
"Network_02O-173",169,440843.57,437836.02,3007.55
"Network_02R-173",1,281911.01,279997.05,1913.96
"Network_02R-173",5,289478.33,286975.03,2503.31
"Network_02R-173",9,408309.14,406361.77,1947.37
"Network_02R-173",15,430972.2,424614.76,6357.44
"Network_02R-173",33,300445.47,298595.96,1849.51
"Network_02R-173",65,386064.1,382957.31,3106.79
"Network_02R-173",67,298614.26,295905.16,2709.1
"Network_02R-173",72,473478.05,463628.07,9849.99
"Network_02R-173",75,321220.38,318485.31,2735.07
"Network_02R-173",123,461116.32,445916.43,15199.89
"Network_02R-173",128,375059.81,372254.21,2805.6
"Network_02R-173",131,363756.54,358283.51,5473.03
"Network_02R-173",135,357280.29,354191.05,3089.23
"Network_02R-173",136,281647.3,279334.16,2313.14
"Network_02R-173",140,309895.04,308314.56,1580.49
"Network_02R-173",156,362778.51,360065.84,2712.67
"Network_02R-173",159,298608.88,296499.8,2109.08
"Network_02R-173",165,320055.08,317417.06,2638.02
"Network_02R-173",167,352070.29,349945.64,2124.65
"Network_02R-173",169,440843.64,437839.81,3003.83
"Network_03O-200",12,265155.21,258821.39,6333.83
"Network_03O-200",15,234225.38,230402.66,3822.72
"Network_03O-200",25,265692.26,260542.8,5149.45
"Network_03O-200",55,264514.79,257615.04,6899.75
"Network_03O-200",62,246558.65,243415.27,3143.38
"Network_03O-200",65,241891.4,240635.71,1255.7
"Network_03O-200",68,248773.96,243668.91,5105.05
"Network_03O-200",72,275713.62,254604.93,21108.69
"Network_03O-200",111,215787.38,214514.52,1272.87
"Network_03O-200",121,220160.49,216928.82,3231.68
"Network_03O-200",135,213755.99,213577.14,178.85
"Network_03O-200",148,201955.02,201924.76,30.26
"Network_03O-200",154,202568.74,202353.41,215.33
"Network_03O-200",156,200989.12,200986.21,2.92
"Network_03O-200",159,200852.22,200847.97,4.25
"Network_03O-200",165,210060.16,206757.19,3302.96
"Network_03O-200",166,211412.22,206523.58,4888.64
"Network_03O-200",185,206435.29,204416.78,2018.51
"Network_03O-200",190,220143.73,208038.92,12104.81
"Network_03O-200",195,201790.22,201786.71,3.51
"Network_03R-200",12,267753.04,258710.67,9042.37
"Network_03R-200",15,234224.26,230402.66,3821.6
"Network_03R-200",25,267849.56,260527.26,7322.3
"Network_03R-200",55,263571.6,257682.56,5889.05
"Network_03R-200",62,248527.75,243391.47,5136.28
"Network_03R-200",65,241889.33,240635.71,1253.63
"Network_03R-200",68,248806.15,243637.4,5168.75
"Network_03R-200",72,259522.4,255231.73,4290.67
"Network_03R-200",111,215786.75,214514.52,1272.23
"Network_03R-200",121,220083.2,216931.52,3151.68
"Network_03R-200",135,213756.24,213577.14,179.1
"Network_03R-200",148,201954.69,201924.76,29.93
"Network_03R-200",154,202569.98,202353.41,216.57
"Network_03R-200",156,200989.12,200986.21,2.91
"Network_03R-200",159,200852,200847.97,4.03
"Network_03R-200",165,211549.83,206700.69,4849.15
"Network_03R-200",166,211412.05,206523.58,4888.46
"Network_03R-200",185,206434.87,204416.78,2018.09
"Network_03R-200",190,220143.66,208038.92,12104.74
"Network_03R-200",195,201790.25,201786.71,3.54
"Network_06O-124",5,1432628.65,1432368.88,259.76
"Network_06O-124",10,920639.24,920595.77,43.46
"Network_06O-124",17,1446670.46,1446584.05,86.41
"Network_06O-124",25,988356.4,988252.55,103.85
"Network_06O-124",35,872159.37,871515.42,643.95
"Network_06O-124",36,1063314.49,1063193.91,120.58
"Network_06O-124",40,1271315.1,1270973.35,341.75
"Network_06O-124",45,1050863.89,1050699.55,164.34
"Network_06O-124",50,1147961.09,1147863.16,97.93
"Network_06O-124",63,1313692.13,1313451.81,240.32
"Network_06O-124",64,1342874.31,1342820.77,53.54
"Network_06O-124",65,934309.26,933800.79,508.47
"Network_06O-124",72,1075791.23,1075608.84,182.39
"Network_06O-124",75,1005241.95,1005092.58,149.37
"Network_06O-124",95,981889.52,980512.06,1377.45
"Network_06O-124",96,1429559.36,1429466.41,92.94
"Network_06O-124",98,1116478.54,1116323.07,155.47
"Network_06O-124",105,1286782.79,1286589.84,192.95
"Network_06O-124",117,1041113.32,1041074.13,39.2
"Network_06O-124",124,908714.1,908646.66,67.45
"Network_06R-124",5,1432631.31,1432368.87,262.43
"Network_06R-124",10,920640.44,920595.77,44.67
"Network_06R-124",17,1446673.52,1446584.05,89.47
"Network_06R-124",25,988356.79,988252.55,104.25
"Network_06R-124",35,872161.68,871515.42,646.26
"Network_06R-124",36,1063313.92,1063193.91,120.01
"Network_06R-124",40,1271337.2,1270951.87,385.33
"Network_06R-124",45,1050865.43,1050686.07,179.36
"Network_06R-124",50,1147962.79,1147863.16,99.64
"Network_06R-124",63,1313693.58,1313451.81,241.76
"Network_06R-124",64,1342875.67,1342820.77,54.91
"Network_06R-124",65,934315.34,933793.94,521.4
"Network_06R-124",72,1075792.66,1075608.84,183.83
"Network_06R-124",75,1005242.71,1005088.35,154.36
"Network_06R-124",95,982023.94,980422.33,1601.61
"Network_06R-124",96,1429561.25,1429466.41,94.84
"Network_06R-124",98,1116472.57,1116294.63,177.94
"Network_06R-124",105,1286786.56,1286589.84,196.72
"Network_06R-124",117,1041114.14,1041074.13,40.01
"Network_06R-124",124,908714.68,908646.66,68.03
"Network_08O-373",35,576184.61,574717.07,1467.54
"Network_08O-373",45,537482.17,536202.23,1279.93
"Network_08O-373",69,556691,555645.32,1045.67
"Network_08O-373",136,489195.53,488384.34,811.19
"Network_08O-373",147,482149.64,481747.86,401.79
"Network_08O-373",151,486960.67,486478.56,482.11
"Network_08O-373",156,479286.97,478701.7,585.27
"Network_08O-373",175,472111.14,471937.46,173.68
"Network_08O-373",188,468926.93,468577.8,349.13
"Network_08O-373",195,461736.73,461408.27,328.46
"Network_08O-373",196,461776.05,461441.33,334.72
"Network_08O-373",216,527093.71,526112.29,981.42
"Network_08O-373",243,612869.44,611096.49,1772.95
"Network_08O-373",245,587454.95,585416.8,2038.15
"Network_08O-373",247,579199.16,577793.03,1406.13
"Network_08O-373",261,601544.3,598943.36,2600.94
"Network_08O-373",268,518774.2,518116.93,657.27
"Network_08O-373",275,603562.71,601496.69,2066.02
"Network_08O-373",305,522246.45,521339.37,907.08
"Network_08O-373",365,489461.59,488750.02,711.56
"Network_08R-373",35,576245.71,574709.68,1536.03
"Network_08R-373",45,537602.89,536219.15,1383.74
"Network_08R-373",69,556760.48,555601.27,1159.21
"Network_08R-373",136,489198.49,488332.75,865.74
"Network_08R-373",147,482153.84,481759.84,394
"Network_08R-373",151,486991.62,486499.6,492.03
"Network_08R-373",156,479121.53,478669.81,451.72
"Network_08R-373",175,472176.86,471933.8,243.05
"Network_08R-373",188,468932.31,468576.01,356.3
"Network_08R-373",195,461737.48,461408.87,328.61
"Network_08R-373",196,461781.04,461443.19,337.85
"Network_08R-373",216,527044.35,526098.69,945.66
"Network_08R-373",243,612937.18,611077.37,1859.81
"Network_08R-373",245,587644.73,585378.12,2266.61
"Network_08R-373",247,579407.99,577793.96,1614.03
"Network_08R-373",261,601589.52,599098.57,2490.95
"Network_08R-373",268,518935.4,518102.53,832.87
"Network_08R-373",275,603871.63,601703.89,2167.74
"Network_08R-373",305,522180.68,521329.59,851.09
"Network_08R-373",365,489650.15,488751.62,898.52
"Network_09O-195",27,1221105.85,1218531.13,2574.71
"Network_09O-195",31,1218963.64,1216577.27,2386.36
"Network_09O-195",39,1456837.38,1380682.3,76155.07
"Network_09O-195",40,1399272.57,1384424.74,14847.83
"Network_09O-195",50,1234125.39,1230541.81,3583.58
"Network_09O-195",85,1218172.45,1216304.97,1867.48
"Network_09O-195",86,1223680.76,1220515.76,3165
"Network_09O-195",99,1249698.94,1245712.48,3986.45
"Network_09O-195",105,1249933.12,1244521.4,5411.72
"Network_09O-195",125,1260959.69,1257161.75,3797.94
"Network_09O-195",131,1254902.24,1250977.58,3924.66
"Network_09O-195",134,1212391.89,1211011.55,1380.34
"Network_09O-195",149,1243168.5,1240331.14,2837.36
"Network_09O-195",165,1197783.44,1196344.92,1438.52
"Network_09O-195",167,1316711.53,1310652.58,6058.95
"Network_09O-195",175,1208618.87,1207190.86,1428.01
"Network_09O-195",177,1208177.23,1206890.01,1287.21
"Network_09O-195",185,1346634.45,1340335.42,6299.03
"Network_09O-195",187,1321494.08,1316091.27,5402.81
"Network_09O-195",188,1297952.2,1293791.91,4160.29
"Network_09R-195",27,1220931.15,1218559.75,2371.4
"Network_09R-195",31,1218706.87,1216525.61,2181.26
"Network_09R-195",39,1454864.87,1379943.8,74921.07
"Network_09R-195",40,1399816.04,1384297.12,15518.92
"Network_09R-195",50,1234681.18,1230588.15,4093.02
"Network_09R-195",85,1218226.46,1216347.54,1878.92
"Network_09R-195",86,1223468.84,1220513.13,2955.7
"Network_09R-195",99,1249657.43,1245628.74,4028.69
"Network_09R-195",105,1248595.35,1244399.55,4195.8
"Network_09R-195",125,1262958.78,1257061.11,5897.67
"Network_09R-195",131,1260826.22,1250892.12,9934.09
"Network_09R-195",134,1212382.27,1210949.67,1432.6
"Network_09R-195",149,1244760.01,1240250.79,4509.22
"Network_09R-195",165,1197869.02,1196337.37,1531.65
"Network_09R-195",167,1318520.98,1310814.88,7706.1
"Network_09R-195",175,1208411.56,1207153.47,1258.09
"Network_09R-195",177,1208155.81,1206873.15,1282.66
"Network_09R-195",185,1347559.89,1340215,7344.89
"Network_09R-195",187,1325275.97,1316015.16,9260.8
"Network_09R-195",188,1299686,1293711.35,5974.64
"Network_12O-050",2,961140.79,960256.98,883.81
"Network_12O-050",4,1102033.87,1101079.61,954.27
"Network_12O-050",5,1052315.42,1051329.8,985.62
"Network_12O-050",6,1133075.06,1132215.53,859.54
"Network_12O-050",16,1138152.3,1137312.44,839.86
"Network_12O-050",17,920425.13,919616.74,808.4
"Network_12O-050",20,981341,980485.74,855.27
"Network_12O-050",21,957121.22,956323.28,797.94
"Network_12O-050",27,902985.39,902099.17,886.22
"Network_12O-050",29,1133859.73,1133085.58,774.15
"Network_12O-050",32,1012283.19,1011073.41,1209.78
"Network_12O-050",33,1067780.9,1063944.51,3836.38
"Network_12O-050",37,956138.95,954946.37,1192.58
"Network_12O-050",39,1214891.51,1213592.16,1299.35
"Network_12O-050",40,1017880.05,1014846.79,3033.25
"Network_12O-050",42,976804.38,975744.4,1059.99
"Network_12O-050",45,1086732.54,1082965.41,3767.12
"Network_12O-050",46,1159489.54,1158446.84,1042.7
"Network_12O-050",47,929735.98,928784.47,951.51
"Network_12O-050",49,1175304.66,1174133.01,1171.65
"Network_12R-050",2,961112.53,960244.26,868.27
"Network_12R-050",4,1101992.75,1101062.14,930.6
"Network_12R-050",5,1052209.99,1051303.12,906.87
"Network_12R-050",6,1133042.21,1132220.01,822.2
"Network_12R-050",16,1138128.6,1137313.56,815.04
"Network_12R-050",17,920456.94,919639.75,817.18
"Network_12R-050",20,981303.63,980463.01,840.62
"Network_12R-050",21,957117.99,956318.9,799.09
"Network_12R-050",27,903014.76,902111.76,903
"Network_12R-050",29,1133910.3,1133108.39,801.91
"Network_12R-050",32,1012336.53,1011092.18,1244.35
"Network_12R-050",33,1066936.88,1063974.55,2962.33
"Network_12R-050",37,956116.53,954973.54,1142.99
"Network_12R-050",39,1217670.21,1213456.16,4214.05
"Network_12R-050",40,1016040.42,1014824.65,1215.76
"Network_12R-050",42,976835.77,975700.28,1135.5
"Network_12R-050",45,1084122.31,1082986.03,1136.29
"Network_12R-050",46,1159482.21,1158573.54,908.67
"Network_12R-050",47,929772.61,928807.51,965.09
"Network_12R-050",49,1175342.19,1174154.07,1188.12
"Network_13O-103",5,719796.37,713702.81,6093.55
"Network_13O-103",15,1057724.99,1052561.13,5163.86
"Network_13O-103",25,673163.7,667151.61,6012.09
"Network_13O-103",28,714182.56,708484.3,5698.26
"Network_13O-103",43,663816.7,657482.03,6334.66
"Network_13O-103",45,710234.87,704198.28,6036.59
"Network_13O-103",46,758937.95,752743.86,6194.08
"Network_13O-103",47,816309.47,810184.85,6124.62
"Network_13O-103",51,933808.24,928551.29,5256.95
"Network_13O-103",52,962607.8,957452.88,5154.92
"Network_13O-103",55,2606280.09,2597615.14,8664.95
"Network_13O-103",63,1118299.26,1115300.71,2998.56
"Network_13O-103",68,2429644.21,2418777.12,10867.09
"Network_13O-103",72,1660999,1654612.03,6386.97
"Network_13O-103",75,1246084.97,1239538.7,6546.26
"Network_13O-103",81,1416685.95,1406666.46,10019.48
"Network_13O-103",83,2597989.39,2589143.14,8846.25
"Network_13O-103",84,2578728.29,2570012.01,8716.28
"Network_13O-103",85,2113285.18,2106771,6514.17
"Network_13O-103",86,1849629.72,1843461.34,6168.38
"Network_13R-103",5,719811.33,713684.86,6126.47
"Network_13R-103",15,1057754.09,1052503.19,5250.9
"Network_13R-103",25,673341.33,667141.59,6199.74
"Network_13R-103",28,714135.08,708424.76,5710.32
"Network_13R-103",43,663887.14,657473.6,6413.54
"Network_13R-103",45,710544.48,704174.1,6370.38
"Network_13R-103",46,759183.71,752706.62,6477.09
"Network_13R-103",47,816022.28,810140.92,5881.36
"Network_13R-103",51,934024.32,928473.49,5550.82
"Network_13R-103",52,962607.09,957382.16,5224.94
"Network_13R-103",55,2605655.49,2597609.12,8046.37
"Network_13R-103",63,1118620.84,1115300.71,3320.13
"Network_13R-103",68,2428306.13,2418675.86,9630.27
"Network_13R-103",72,1660675.73,1654609.93,6065.8
"Network_13R-103",75,1245655.59,1239537.58,6118.01
"Network_13R-103",81,1416070.37,1406648.38,9421.99
"Network_13R-103",83,2597935.68,2589170.67,8765
"Network_13R-103",84,2577927.01,2570009.63,7917.38
"Network_13R-103",85,2112423.89,2106762.34,5661.55
"Network_13R-103",86,1848904.22,1843455.86,5448.36
"Network_14O-050",5,1989787.2,1983417.93,6369.27
"Network_14O-050",6,2057436.64,2051064.26,6372.38
"Network_14O-050",7,2074458.03,2067154.1,7303.93
"Network_14O-050",9,2310784.58,2304123.81,6660.77
"Network_14O-050",10,1925418.39,1918689.8,6728.6
"Network_14O-050",11,1976659.15,1969461.15,7198
"Network_14O-050",12,1975655.96,1968174.8,7481.17
"Network_14O-050",14,2266241.06,2258984.57,7256.49
"Network_14O-050",16,2110268.72,2103225.17,7043.56
"Network_14O-050",27,2132213.74,2124784.5,7429.24
"Network_14O-050",28,2413116.05,2406225.64,6890.41
"Network_14O-050",30,1993618.48,1986601.23,7017.26
"Network_14O-050",35,2050037.57,2039744.52,10293.05
"Network_14O-050",38,2406423.39,2395737.69,10685.7
"Network_14O-050",39,2381322.22,2370056.79,11265.42
"Network_14O-050",43,2085010.03,2073586.03,11424
"Network_14O-050",45,2063426.83,2053325.75,10101.09
"Network_14O-050",47,2129723.35,2118462.17,11261.18
"Network_14O-050",48,2430636.83,2420963.06,9673.77
"Network_14O-050",49,2384842.6,2373272.16,11570.44
"Network_14R-050",5,1989360.02,1983256.08,6103.95
"Network_14R-050",6,2057012.7,2050902.27,6110.43
"Network_14R-050",7,2074647.72,2066839.49,7808.23
"Network_14R-050",9,2311353.33,2304071.79,7281.54
"Network_14R-050",10,1925152.09,1918646.21,6505.88
"Network_14R-050",11,1977300.32,1969313.06,7987.27
"Network_14R-050",12,1976205.28,1968032.89,8172.38
"Network_14R-050",14,2266381.47,2258838.07,7543.4
"Network_14R-050",16,2110932.03,2103084.03,7848
"Network_14R-050",27,2132195.35,2124687.11,7508.25
"Network_14R-050",28,2413248.2,2406122.78,7125.42
"Network_14R-050",30,1993445.22,1986555.11,6890.11
"Network_14R-050",35,2050224.01,2039744.15,10479.86
"Network_14R-050",38,2406617.66,2395737.62,10880.03
"Network_14R-050",39,2381603.37,2370056.88,11546.5
"Network_14R-050",43,2085086.01,2073586,11500.01
"Network_14R-050",45,2063285.11,2053322.44,9962.67
"Network_14R-050",47,2129794.84,2118462.14,11332.7
"Network_14R-050",48,2430501.99,2420959.16,9542.83
"Network_14R-050",49,2384786.85,2373268.65,11518.2
"Network_20O-100",13,1988694.25,1987951.63,742.62
"Network_20O-100",15,2142603.02,2142445.55,157.47
"Network_20O-100",16,2310527.41,2310333.68,193.73
"Network_20O-100",21,1854582.44,1854464.03,118.41
"Network_20O-100",25,2074769.35,2074566.44,202.92
"Network_20O-100",32,1933814.66,1933190.43,624.23
"Network_20O-100",42,1967439.56,1967015.44,424.12
"Network_20O-100",45,2201384.55,2201070.55,314.01
"Network_20O-100",51,1903945.83,1903668.69,277.14
"Network_20O-100",55,2119787.19,2119490.71,296.48
"Network_20O-100",57,1981500.77,1981223.68,277.09
"Network_20O-100",60,1895083.29,1894735.44,347.85
"Network_20O-100",65,1983427.53,1983161.54,265.99
"Network_20O-100",69,2233172.24,2233102.75,69.5
"Network_20O-100",82,1815370.98,1814399.21,971.77
"Network_20O-100",85,2048163.16,2047862.43,300.73
"Network_20O-100",89,2287446.85,2287350.05,96.8
"Network_20O-100",91,1777592.19,1777332.5,259.68
"Network_20O-100",95,2001654.08,2001334.97,319.11
"Network_20O-100",96,2162417.32,2162313.94,103.37
"Network_20R-100",13,1988695.88,1987951.63,744.25
"Network_20R-100",15,2142605.76,2142445.55,160.21
"Network_20R-100",16,2310529.59,2310333.68,195.91
"Network_20R-100",21,1854590.6,1854464.03,126.57
"Network_20R-100",25,2074752.81,2074566.44,186.36
"Network_20R-100",32,1933755.59,1933190.44,565.15
"Network_20R-100",42,1967447.08,1967015.44,431.64
"Network_20R-100",45,2201375.06,2201070.55,304.51
"Network_20R-100",51,1903964.47,1903669.03,295.44
"Network_20R-100",55,2119795.75,2119490.68,305.07
"Network_20R-100",57,1981511.11,1981223.68,287.43
"Network_20R-100",60,1895100.45,1894735.44,365.01
"Network_20R-100",65,1983399.27,1983161.55,237.72
"Network_20R-100",69,2233174.36,2233102.75,71.61
"Network_20R-100",82,1815462.08,1814397.96,1064.12
"Network_20R-100",85,2048520.03,2047652.18,867.85
"Network_20R-100",89,2289260.84,2287340.28,1920.56
"Network_20R-100",91,1779382.81,1777321.93,2060.88
"Network_20R-100",95,2003262.79,2001130.42,2132.37
"Network_20R-100",96,2162420.01,2162312.86,107.15
"Network_25O-060",3,2849969.96,2838273.27,11696.69
"Network_25O-060",9,3362953.03,3352208.19,10744.84
"Network_25O-060",10,2687111.15,2676124.66,10986.5
"Network_25O-060",11,2712220.59,2701018.42,11202.17
"Network_25O-060",15,2948451.54,2938176.36,10275.18
"Network_25O-060",17,2646311.47,2628628.97,17682.5
"Network_25O-060",23,2816716.12,2807635.3,9080.82
"Network_25O-060",25,2911879.28,2901268.01,10611.27
"Network_25O-060",27,2616569.77,2605480.13,11089.64
"Network_25O-060",37,2636217.49,2630739.35,5478.14
"Network_25O-060",39,3319138.92,3314458.79,4680.13
"Network_25O-060",42,2735995.39,2731661.55,4333.84
"Network_25O-060",43,2890003.94,2885641.27,4362.67
"Network_25O-060",44,3152175.14,3146970.2,5204.94
"Network_25O-060",45,2979383.95,2974796.29,4587.65
"Network_25O-060",50,2713573.64,2708102.22,5471.42
"Network_25O-060",54,3236921.02,3226791.86,10129.16
"Network_25O-060",55,3047023.77,3036715.03,10308.74
"Network_25O-060",56,3224487.88,3215947.83,8540.05
"Network_25O-060",59,3550404.42,3541009.68,9394.74
"Network_25R-060",3,2849982.6,2838208.62,11773.99
"Network_25R-060",9,3363812.6,3352106.94,11705.66
"Network_25R-060",10,2687650.14,2676064.62,11585.52
"Network_25R-060",11,2711214.68,2701013.37,10201.31
"Network_25R-060",15,2948242.02,2938177,10065.02
"Network_25R-060",17,2647161.95,2628590.04,18571.92
"Network_25R-060",23,2817076.23,2807633.79,9442.43
"Network_25R-060",25,2911916.34,2901081.93,10834.41
"Network_25R-060",27,2616710.02,2605479.56,11230.46
"Network_25R-060",37,2636478.19,2630690.54,5787.65
"Network_25R-060",39,3319437.15,3314452.01,4985.14
"Network_25R-060",42,2737010.01,2731606.23,5403.78
"Network_25R-060",43,2890670.75,2885636.32,5034.43
"Network_25R-060",44,3152750.71,3146804.93,5945.79
"Network_25R-060",45,2979815.24,2974594.86,5220.37
"Network_25R-060",50,2714068.32,2708002.17,6066.15
"Network_25R-060",54,3237060.01,3226785.17,10274.84
"Network_25R-060",55,3046609.03,3036715.32,9893.72
"Network_25R-060",56,3225830.15,3215878.34,9951.81
"Network_25R-060",59,3550208.39,3541002.65,9205.73
"Network_30O-048",2,940233.09,940023.66,209.44
"Network_30O-048",5,1038785.46,1038599.28,186.17
"Network_30O-048",9,912986.16,912785.68,200.48
"Network_30O-048",10,807901.41,807684.4,217.01
"Network_30O-048",12,1038792.25,1038599.28,192.97
"Network_30O-048",13,978540.86,978359.24,181.63
"Network_30O-048",14,1038780.5,1038599.28,181.22
"Network_30O-048",15,1123451.07,1118160.23,5290.85
"Network_30O-048",19,1039070.64,1038599.28,471.36
"Network_30O-048",20,1038992.43,1038599.28,393.14
"Network_30O-048",24,1058423.52,1044887.74,13535.78
"Network_30O-048",25,1054294.67,1038599.28,15695.39
"Network_30O-048",26,1254597.62,1247407.54,7190.08
"Network_30O-048",32,1059609.37,1038599.27,21010.1
"Network_30O-048",34,1047906.64,1041230.75,6675.89
"Network_30O-048",35,1048783.07,1043320.98,5462.09
"Network_30O-048",36,1168439.23,1163375.73,5063.49
"Network_30O-048",39,1124440.65,1118467.72,5972.94
"Network_30O-048",41,1046541.26,1038903.33,7637.93
"Network_30O-048",45,1100580.51,1094980.93,5599.58
"Network_30R-048",2,940235.74,940023.66,212.08
"Network_30R-048",5,1038782.22,1038599.28,182.93
"Network_30R-048",9,912986.23,912785.68,200.56
"Network_30R-048",10,807902.3,807684.4,217.91
"Network_30R-048",12,1038791.33,1038599.28,192.05
"Network_30R-048",13,978541.29,978359.24,182.05
"Network_30R-048",14,1038782.53,1038599.28,183.25
"Network_30R-048",15,1123319.66,1118157.7,5161.96
"Network_30R-048",19,1039073.26,1038599.28,473.97
"Network_30R-048",20,1038999.22,1038599.28,399.94
"Network_30R-048",24,1052015.35,1044877.41,7137.94
"Network_30R-048",25,1045298.7,1038599.27,6699.43
"Network_30R-048",26,1255257.22,1247390.19,7867.03
"Network_30R-048",32,1042341.02,1038599.28,3741.74
"Network_30R-048",34,1047528.34,1041229.54,6298.8
"Network_30R-048",35,1048627.49,1043307.82,5319.67
"Network_30R-048",36,1168611.05,1163340.91,5270.15
"Network_30R-048",39,1124473.84,1118453.43,6020.41
"Network_30R-048",41,1046496.35,1038853.53,7642.82
"Network_30R-048",45,1100590.81,1094980.66,5610.15
"Network_70O-422",21,374222.44,373590.16,632.28
"Network_70O-422",60,414333.7,413128.56,1205.14
"Network_70O-422",71,395296.83,394662.4,634.43
"Network_70O-422",85,413093.35,412069.75,1023.61
"Network_70O-422",162,377901.28,377252.63,648.65
"Network_70O-422",172,379861.3,379249.45,611.85
"Network_70O-422",175,380061.89,379441.3,620.59
"Network_70O-422",189,377576.55,376951.93,624.62
"Network_70O-422",215,398687.02,397986.3,700.72
"Network_70O-422",251,423709.89,422017.25,1692.64
"Network_70O-422",259,401948.57,401045.37,903.21
"Network_70O-422",275,403992.88,403179.02,813.87
"Network_70O-422",289,441378.16,439552.95,1825.21
"Network_70O-422",303,395000.08,394352.24,647.84
"Network_70O-422",305,415216.14,414457.75,758.39
"Network_70O-422",335,438248.05,436240.74,2007.32
"Network_70O-422",352,386234.77,385512.54,722.23
"Network_70O-422",355,399450.49,398724.18,726.31
"Network_70O-422",375,388818.69,388030.61,788.08
"Network_70O-422",411,392793,392121.78,671.22
"Network_70R-422",21,374222.32,373589.99,632.33
"Network_70R-422",60,414305.74,413143.08,1162.66
"Network_70R-422",71,395297.82,394662.22,635.6
"Network_70R-422",85,413040.07,412062.48,977.58
"Network_70R-422",162,377930.05,377252.47,677.58
"Network_70R-422",172,379860.97,379249.36,611.6
"Network_70R-422",175,380061.93,379440.97,620.97
"Network_70R-422",189,377605.9,376951.71,654.19
"Network_70R-422",215,398672.45,397992.18,680.27
"Network_70R-422",251,423701.16,422015.86,1685.3
"Network_70R-422",259,401919.54,401047.58,871.96
"Network_70R-422",275,404008.51,403182.71,825.8
"Network_70R-422",289,441408.08,439519.63,1888.45
"Network_70R-422",303,395030.99,394350.68,680.31
"Network_70R-422",305,415547.74,414353.91,1193.83
"Network_70R-422",335,438005.89,436182.13,1823.76
"Network_70R-422",352,386234.74,385512.54,722.2
"Network_70R-422",355,399445.64,398730.64,715
"Network_70R-422",375,388819.18,388030.93,788.25
"Network_70R-422",411,392793.1,392121.77,671.32
"Network_75O-040",2,278332.17,277633.88,698.29
"Network_75O-040",5,299416.09,298675.84,740.25
"Network_75O-040",7,276861.1,276067.37,793.72
"Network_75O-040",8,318477.4,317530.37,947.04
"Network_75O-040",9,344528.12,343710.65,817.48
"Network_75O-040",10,274084.02,273485.86,598.16
"Network_75O-040",12,284510.24,283429.97,1080.28
"Network_75O-040",14,322806.56,321791.84,1014.72
"Network_75O-040",15,301507.47,300716.25,791.22
"Network_75O-040",16,317411.7,316445.73,965.97
"Network_75O-040",17,289440.31,288354.16,1086.15
"Network_75O-040",18,324297.03,322985.46,1311.56
"Network_75O-040",20,287950.44,287043.23,907.22
"Network_75O-040",25,316974.05,316026.29,947.76
"Network_75O-040",28,341395.43,340473.06,922.36
"Network_75O-040",31,319543.68,318573.59,970.1
"Network_75O-040",35,338185.47,337213.94,971.53
"Network_75O-040",36,358038.29,357117.62,920.67
"Network_75O-040",39,389339.02,388256.41,1082.61
"Network_75O-040",40,321861.95,320972.24,889.71
"Network_75R-040",2,278331.37,277633.6,697.76
"Network_75R-040",5,299415.7,298675.86,739.84
"Network_75R-040",7,276861.61,276067.37,794.24
"Network_75R-040",8,318476.41,317530.48,945.93
"Network_75R-040",9,344527.95,343710.76,817.18
"Network_75R-040",10,274083.79,273485.89,597.9
"Network_75R-040",12,284510.15,283429.98,1080.17
"Network_75R-040",14,322811.18,321791.51,1019.67
"Network_75R-040",15,301505.81,300716.99,788.83
"Network_75R-040",16,317411.57,316445.74,965.83
"Network_75R-040",17,289440.36,288354.17,1086.19
"Network_75R-040",18,324297.17,322985.47,1311.7
"Network_75R-040",20,287950.15,287043.24,906.91
"Network_75R-040",25,316997.81,316024.69,973.12
"Network_75R-040",28,341395.42,340473.06,922.36
"Network_75R-040",31,319521.75,318566.04,955.71
"Network_75R-040",35,338161.93,337206.47,955.46
"Network_75R-040",36,358034.33,357117.03,917.3
"Network_75R-040",39,389383.97,388251.46,1132.51
"Network_75R-040",40,321861.99,320972.25,889.74
"Network_82O-010",3,873925.45,869739.78,4185.68
"Network_82O-010",5,836045.96,831838.13,4207.82
"Network_82O-010",9,972950.54,968434.67,4515.87
"Network_82O-010",10,831991.27,827527.27,4464
"Network_82O-040",2,574587.04,574290.87,296.17
"Network_82O-040",3,603999.25,603718.77,280.48
"Network_82O-040",4,663781.81,663501.68,280.13
"Network_82O-040",5,584144.1,583852.75,291.34
"Network_82O-040",7,562926.59,562619.04,307.54
"Network_82O-040",9,690668.03,690358.75,309.28
"Network_82O-040",10,571277.86,570985.39,292.46
"Network_82O-040",13,633742.15,633098.64,643.51
"Network_82O-040",19,723701.07,723131.67,569.4
"Network_82O-040",27,649863.43,649338.31,525.12
"Network_82O-040",28,752042.01,751579.41,462.6
"Network_82O-040",29,785370.04,784899.97,470.07
"Network_82O-040",33,885976.86,885427.75,549.11
"Network_82O-040",34,963035.45,962254.19,781.26
"Network_82O-040",39,1023393.42,1022742.98,650.44
"Network_82O-040",40,839784.11,839067.43,716.68
"Network_82R-010",3,873925.97,869739.77,4186.21
"Network_82R-010",5,836066.92,831838.09,4228.82
"Network_82R-010",9,972951.39,968434.67,4516.72
"Network_82R-010",10,831992.2,827527.27,4464.92
"Network_82R-040",2,574573.36,574290.87,282.48
"Network_82R-040",3,603997.27,603718.77,278.5
"Network_82R-040",4,663779.94,663501.68,278.26
"Network_82R-040",5,584144.84,583852.75,292.08
"Network_82R-040",7,562924.01,562619.04,304.97
"Network_82R-040",9,690664.96,690358.75,306.21
"Network_82R-040",10,571275.95,570985.39,290.55
"Network_82R-040",13,633715.52,633098.66,616.86
"Network_82R-040",19,723701.28,723131.67,569.62
"Network_82R-040",27,649865.17,649338.31,526.86
"Network_82R-040",28,752042.46,751579.41,463.05
"Network_82R-040",29,785371.44,784899.97,471.47
"Network_82R-040",33,885976.76,885427.75,549.01
"Network_82R-040",34,963036.12,962254.19,781.93
"Network_82R-040",39,1023439.07,1022742.97,696.1
"Network_82R-040",40,839784.86,839067.43,717.43
"Network_83O-130",4,693585.07,692761.05,824.02
"Network_83O-130",5,672861.42,672021.51,839.91
"Network_83O-130",19,843322.15,842639.84,682.3
"Network_83O-130",26,791351.66,790491.7,859.97
"Network_83O-130",28,723255.76,722396.5,859.25
"Network_83O-130",46,918591.69,917596.02,995.67
"Network_83O-130",47,823649.75,822646.46,1003.3
"Network_83O-130",50,788091.16,787108.1,983.07
"Network_83O-130",55,1098974.3,1097936.92,1037.38
"Network_83O-130",66,1203076.81,1201415.68,1661.13
"Network_83O-130",71,740786,739842.12,943.88
"Network_83O-130",82,1238425.11,1237539.93,885.18
"Network_83O-130",85,1431754.74,1430841.88,912.85
"Network_83O-130",96,1158240.9,1155632.11,2608.78
"Network_83O-130",100,932903.26,930065.15,2838.11
"Network_83O-130",102,620908.31,620087.07,821.23
"Network_83O-130",110,620061.12,619279.99,781.13
"Network_83O-130",116,1602393.86,1601594.33,799.53
"Network_83O-130",117,1320549.25,1319766.31,782.94
"Network_83O-130",125,1080768.87,1079906.12,862.75
"Network_83R-130",4,693584.59,692761.05,823.54
"Network_83R-130",5,672863.08,672021.5,841.57
"Network_83R-130",19,843322.49,842639.84,682.65
"Network_83R-130",26,791352.17,790491.7,860.47
"Network_83R-130",28,723257.1,722396.51,860.59
"Network_83R-130",46,918593.33,917596.07,997.26
"Network_83R-130",47,823674.76,822646.46,1028.3
"Network_83R-130",50,788079.22,787108.1,971.12
"Network_83R-130",55,1098949.2,1097936.94,1012.25
"Network_83R-130",66,1203037.85,1201415.7,1622.15
"Network_83R-130",71,740785.26,739842.11,943.15
"Network_83R-130",82,1238424.31,1237539.93,884.37
"Network_83R-130",85,1431752.83,1430841.89,910.94
"Network_83R-130",96,1158239.87,1155631.9,2607.96
"Network_83R-130",100,932902.21,930065.14,2837.07
"Network_83R-130",102,620900.98,620087.14,813.84
"Network_83R-130",110,620053.57,619280.07,773.51
"Network_83R-130",116,1602358.46,1601594.34,764.12
"Network_83R-130",117,1320591.94,1319766.31,825.63
"Network_83R-130",125,1080766.33,1079906.11,860.21
"Network_86O-040",1,700329.47,696757.28,3572.18
"Network_86O-040",4,799904.56,796103.78,3800.78
"Network_86O-040",5,741778.43,737470.21,4308.22
"Network_86O-040",6,766449.83,762219.7,4230.13
"Network_86O-040",7,719156.07,715344.52,3811.55
"Network_86O-040",8,826023.61,822452.45,3571.16
"Network_86O-040",11,485667.78,482175.26,3492.51
"Network_86O-040",12,485253.74,481329.95,3923.79
"Network_86O-040",13,509077.94,505287.7,3790.23
"Network_86O-040",15,519853.54,516174.5,3679.04
"Network_86O-040",16,547347.39,544374.95,2972.44
"Network_86O-040",17,481129.69,477532.06,3597.63
"Network_86O-040",19,589345.64,586115.07,3230.58
"Network_86O-040",23,580738.73,575875.86,4862.87
"Network_86O-040",25,587328.35,582335.75,4992.6
"Network_86O-040",29,666834.26,663157.88,3676.38
"Network_86O-040",35,523340.06,521233.59,2106.47
"Network_86O-040",37,483736.47,481762.22,1974.25
"Network_86O-040",38,555961.49,553875.64,2085.85
"Network_86O-040",39,587826.39,584875.26,2951.13
"Network_86R-040",1,700545.99,696758.92,3787.07
"Network_86R-040",4,799882.4,796113.15,3769.25
"Network_86R-040",5,741270.15,737503.82,3766.33
"Network_86R-040",6,765889.94,762223.83,3666.11
"Network_86R-040",7,719215.19,715356.03,3859.16
"Network_86R-040",8,826553.43,822458.13,4095.3
"Network_86R-040",11,486276.26,482358.28,3917.98
"Network_86R-040",12,485139.92,481348.77,3791.14
"Network_86R-040",13,508627.9,505262.74,3365.16
"Network_86R-040",15,519448.24,516248.32,3199.92
"Network_86R-040",16,546302.28,544502.66,1799.62
"Network_86R-040",17,480711.06,477542.92,3168.14
"Network_86R-040",19,589449.26,586170.28,3278.98
"Network_86R-040",23,580396.61,575795.22,4601.39
"Network_86R-040",25,587347.5,582264.98,5082.52
"Network_86R-040",29,666754.5,663174.22,3580.28
"Network_86R-040",35,522976.45,521256.49,1719.97
"Network_86R-040",37,483424.02,481753.72,1670.3
"Network_86R-040",38,555611.7,553870.69,1741.01
"Network_86R-040",39,587574.26,584927.63,2646.63
"Network_88O-030",2,734691.02,733040.71,1650.31
"Network_88O-030",3,775785.34,774142.43,1642.91
"Network_88O-030",6,876480.63,873299.55,3181.08
"Network_88O-030",7,684065.18,680844.12,3221.07
"Network_88O-030",8,808770.34,806988.01,1782.32
"Network_88O-030",9,873927.31,871660.61,2266.69
"Network_88O-030",10,739416.44,737555.57,1860.87
"Network_88O-030",11,764561.4,762549.3,2012.1
"Network_88O-030",12,761191.75,759039.69,2152.06
"Network_88O-030",13,801233.8,799142.57,2091.23
"Network_88O-030",17,708554.73,705922.31,2632.41
"Network_88O-030",19,904367.08,902654.42,1712.66
"Network_88O-030",20,770796.26,768509.74,2286.52
"Network_88O-030",23,862434.03,860419.96,2014.07
"Network_88O-030",24,941163.48,939281.56,1881.92
"Network_88O-030",25,916078.91,912390.77,3688.14
"Network_88O-030",26,978119.56,976457.83,1661.73
"Network_88O-030",28,902320.26,900412.81,1907.45
"Network_88O-030",29,974010.09,971533.29,2476.81
"Network_88O-030",30,835680.57,831773.62,3906.95
"Network_88R-030",2,734789.98,733135.29,1654.69
"Network_88R-030",3,775800.13,774123.62,1676.5
"Network_88R-030",6,876627.66,873254.87,3372.8
"Network_88R-030",7,684071.31,680844.11,3227.19
"Network_88R-030",8,808768.09,806975.4,1792.68
"Network_88R-030",9,873753.52,871611.31,2142.22
"Network_88R-030",10,739440.61,737544.43,1896.18
"Network_88R-030",11,764638.08,762543.61,2094.47
"Network_88R-030",12,761106.51,759052.93,2053.58
"Network_88R-030",13,801203.3,799130.77,2072.53
"Network_88R-030",17,708604.35,705881.8,2722.55
"Network_88R-030",19,904457.97,902651.38,1806.59
"Network_88R-030",20,770724.63,768522.39,2202.24
"Network_88R-030",23,862423.46,860424.75,1998.71
"Network_88R-030",24,941191.93,939261.26,1930.68
"Network_88R-030",25,916090.55,912390.77,3699.78
"Network_88R-030",26,978108.91,976463.37,1645.54
"Network_88R-030",28,902322.13,900407.19,1914.94
"Network_88R-030",29,974028.3,971537.24,2491.06
"Network_88R-030",30,835687.43,831773.62,3913.82


==> figures/final_event_data/division1.csv <==
Network model,scenario,Lawrence Livermore National Laboratory,Georgia Institute of Technology (Sun),University of Colorado  Boulder,Lehigh University,Northwestern University,gravityx,ARPA-E Benchmark,BAT,Pearl Street Technologies,Mississippi State University,"Global Optimal Technology, Inc.","Bigwood Systems, Inc.",National Renewable Energy Laboratory,The Optimization Firm,GERSUSA,Argonne National Laboratory,Penn State,Case Western Reserve University,Lawrence Berkeley National Laboratory,Georgia Institute of Technology (Meliopoulos),OKReactors,University of Nebraska Lincoln,University of Texas Arlington,Clemson University,University of Utah,San Diego State University,Slack
Network_02R-173,1,281911,286224,311654,283030,302912,281356,340623,280110,282558,283166,313173,447723,738088,689463,280568,281727,348173,308099,862955,5806854,303152,943028150,31546034611,31546034611,31546034611,31546034611,31546034611
Network_02R-173,5,289478,292060,353372,289778,399609,289476,351376,287234,290049,290948,327710,870185,1024419,1224525,287733,464321,390559,1008402,1239240,6271855,335697,1182323003,34218030414,11192380344,34218030414,34218030414,34218030414
Network_02R-173,9,408309,419238,577042,411706,412421,408737,1042858,406645,411629,420662,1005825,1146309,1076653,163592170,408046,3362161,550000,810919,824721,21826705,442968,2714907742,22501808,21224045266,37040315057,37040315057,37040315057
Network_02R-173,15,430972,448473,1647540,432151,1159707,429212,1008424,436776,530503,446566,512098,3049131,1898947,2935124,444527,1554250,566983,2277590,1402643,119773693,503883,2231635326,38270696330,38270696330,38270696330,38270696330,38270696330
Network_02R-173,33,300445,306943,408393,301025,313674,299821,568925,316018,302803,301826,518493,491686,589835,712189,299309,3183322,372587,814716,710131,8078623,300716,828817057,32293790039,9091550325,32293790039,32293790039,32293790039
Network_02R-173,65,386064,396263,510952,386918,393624,386184,685811,383617,388710,390807,386957,1047566,2459178,1630969,383580,1608024,511250,1315437,1134316,10514861,419847,1784096406,37662891968,21820754486,37662891968,37662891968,37662891968
Network_02R-173,67,298614,306816,362254,300024,308794,298429,502677,296489,300796,305005,1251183,626398,1053925,1062098,298566,468382,388738,34958879,832437,22574637,299159,1647620314,33172853748,11401065119,33172853748,33172853748,33172853748
Network_02R-173,72,473478,483511,776982,474871,477880,473302,1151998,471022,477004,486291,923295,2053746,1312097,2270324,473988,2147082,646062,4294062,1148237,11697524,533235,3085330666,38106723531,38106723531,38106723531,38106723531,38106723531
Network_02R-173,75,321220,327279,557520,323435,325153,320573,513832,318731,323574,321928,422415,760906,879242,1748885,320291,1153824,423797,666533,1141822,8018541,338874,1238058063,34881073088,34881073088,34881073088,34881073088,34881073088
Network_02R-173,123,461116,467677,743803,454794,459091,454127,1333734,457418,564726,460445,5003444,960343,1189088,2417024,455365,2434304,600759,2065358,1051657,141814500,2705496,2461171485,40951281700,20731401508,40951281700,40951281700,40951281700
Network_02R-173,128,375060,388337,588378,378115,381625,374664,731645,385283,379806,378592,37110335825,1096461,1164629,1959625,373355,10222017,517944,2529028,1161048,90875946,499607,2056907102,37110335825,37110335825,37110335825,37110335825,37110335825
Network_02R-173,131,363757,376260,866054,365424,371825,361951,481357,381818,367091,368500,898736,2841750,1481368,1653933,362346,4617160,460902,4527281,1629076,318808945,690626,1297617795,35579808858,35579808858,35579808858,35579808858,35579808858
Network_02R-173,135,357280,370867,873888,360810,363357,356608,652870,354635,384508,364359,435676,1304927,1184267,2047815,355202,1443734,482902,39316784,1359432,225848488,530835,1774770911,35445862950,35445862950,35445862950,35445862950,35445862950
Network_02R-173,136,281647,286045,333605,283239,284129,280524,362214,279471,282887,283092,33126792638,492392,851144,144619158,279939,1283205,358563,385063,852922,3991765,33126792638,937060909,33126792638,10076550596,33126792638,33126792638,33126792638
Network_02R-173,140,309895,312706,320534,310477,313730,309262,338069,308441,310501,311563,592062,432934,1012094,713472,308830,959427,395969,415319,689748,5130261,309996,1006361907,32259854336,10291179703,32259854336,32259854336,32259854336
Network_02R-173,156,362779,369422,415861,365259,365753,361976,416254,360582,363650,369261,419723,787518,1037492,978980,361611,753701,481999,481969,1034098,8282994,368504,1768892444,34751021200,34751021200,34751021200,34751021200,34751021200
Network_02R-173,159,298609,303298,334294,301102,302496,298195,505081,296841,300633,302170,541854,454913,1272367,821712,298511,500226,389827,1269404,847243,4568270,32990049213,1210040035,32990049213,10771792277,32990049213,32990049213,32990049213
Network_02R-173,165,320055,328953,374302,322983,325141,319280,428230,317723,322139,323628,34610474768,935048,1535393,1200093,319358,1487237,443281,1525148,1461268,7434843,335911,1875480163,34610474768,34610474768,34610474768,34610474768,34610474768
Network_02R-173,167,352070,363318,598860,355398,365182,352220,528028,350352,355222,359545,389161,1135930,1262531,131162560,351740,2773893,475880,1196007,1436061,8655022,370453,1537639707,35686942005,35686942005,35686942005,35686942005,35686942005
Network_02R-173,169,440844,457118,1014832,446122,903996,440186,821355,438444,446754,449543,485681,1275357,1366969,2708201,448778,1936707,616850,116939322,920295,49037018,38932235246,2095117064,256831959,38932235246,38932235246,38932235246,38932235246
Network_03R-200,12,267753,301647,327061,263256,307344,260020,1483357,272625,265698,273065,284237,5375836,287202,12411953,290185,318656,718651,403929,288870127,368237852,266771,15154306,32830417,8141551013,13805752103,13805752103,13805752103
Network_03R-200,15,234224,239671,235652,231327,243453,230473,1611831,230483,230836,236856,240835,236919,233227,3180089,232380,253202,311969,191780728,230912,249675219,230669,10078234,25017943,4310062276,11300972644,11300972644,11300972644
Network_03R-200,25,267850,327239,345588,265565,350664,261880,1453529,265212,270402,292850,287995,1695361,295769,15540246,270229,2189133,2164365,411251,11228535,387202864,270082,16561078,33279835,7985423298,14021408231,14021408231,14021408231
Network_03R-200,55,263572,311515,303259,264714,321904,259245,1426973,263005,267874,288874,285388,321228,305093,15315441,268900,1540292,2182203,546222,30152507,398295733,267868,15837872,33380810,14026804794,14026804794,14026804794,14026804794
Network_03R-200,62,248528,254864,256715,244559,263789,243490,1344573,244573,244536,252352,257166,250417,249767,3349682,246145,1800716,334231,436546,243954,273232130,243809,11300250,29659714,5678017833,12004991660,12004991660,12004991660
Network_03R-200,65,241889,244847,248817,241204,244801,240674,458926,240824,240740,241165,248599,242402,488664,471524,240893,876954,315136,317226,240910,208734311,240727,6885462,9363711,3872339198,10936783021,10936783021,10936783021
Network_03R-200,68,248806,255349,257811,245183,264637,243768,1499854,244459,244934,248353,257746,251433,250264,6436629,246481,2012128,334667,340994352,244291,308491478,244110,11694420,30135501,12132585245,12132585245,12132585245,12132585245
Network_03R-200,72,259522,305661,336531,260604,317458,256220,1091395,262648,265491,281281,282003,358248,279646,3969301,263568,3216142,525621,206712909,3947012,389605431,265019,14906597,32078179,8391171637,13535187088,13535187088,13535187088
Network_03R-200,111,215787,219375,222383,214847,218531,214554,375098,215102,214626,215411,222384,216310,824763,421491,214629,839624,285819,390857140,214770,223563628,214615,7394236,9253129,10820831519,10820831519,10820831519,10820831519
Network_03R-200,121,220083,241570,224331,218950,241748,217006,1393295,218677,217868,227484,231460,224570,224857,4704472,220165,6205206,302907,333842274,217442,273502772,217422,11008727,28738652,11628800330,11628800330,11628800330,11628800330
Network_03R-200,135,213756,216332,220169,213988,214793,213610,230501,213587,213673,213865,218578,215254,214590,280963,213707,214913,277866,214602204,213784,203494358,213641,5231066,4455900,3078234773,10567659039,10567659039,10567659039
Network_03R-200,148,201955,204398,207061,202176,202517,201951,211508,201933,202018,202192,208384,203489,202457,246812,202088,204390,259990,122216681,202076,187074003,201993,4088554,2695064,2667841210,10103128145,10103128145,10103128145
Network_03R-200,154,202570,204904,208048,202632,203314,202384,214813,202359,202444,202632,208755,204004,203174,264232,202498,206206,264375,189111334,202576,212634664,202433,5998828,3750243,2492435387,10208372646,10208372646,10208372646
Network_03R-200,156,200989,201678,204477,200994,201128,201009,209110,200987,201079,201219,203909,202516,201028,260100,201093,306735,243881,267275,10107685829,159177192,201024,4087802,2414821,1467015843,10107685829,10107685829,10107685829
Network_03R-200,159,200852,201160,204159,200850,200959,200867,208625,200849,200933,201073,203692,202302,200876,245887,200973,200849,239291,220875,200931,158043482,200882,3666224,2000103,1710670284,10111947795,10111947795,10111947795
Network_03R-200,165,211550,245448,214664,209804,234599,206827,2317461,207749,208620,221078,226188,215950,210843,9997249,214117,10942549,293522,392786645,207254,236543296,207610,11387473,30164517,11593521511,11593521511,11593521511,11593521511
Network_03R-200,166,211412,242807,213958,209546,235331,206647,2318028,209536,208016,220592,226043,215593,210057,13946538,211607,10956608,292881,405323191,207092,232306325,207343,11208729,29816736,4723704743,11541546133,11541546133,11541546133
Network_03R-200,185,206435,212047,208462,205184,212714,204477,1851713,207773,204594,210274,212582,209139,206673,2006508,207825,222903,279940,385279179,204661,236384907,204566,8418875,17073888,3900045090,10733356206,10733356206,10733356206
Network_03R-200,190,220144,247133,229928,211640,246400,208637,1971832,209492,211834,226597,226765,231545,220855,10710809,216114,11538677,298998,318887,209278,247399413,209387,12299969,30742112,11918819236,11918819236,11918819236,11918819236
Network_03R-200,195,201790,203490,204046,201866,201974,201814,210380,201792,201885,202052,207244,203359,202349,256472,201959,236330,257633,80653536,201932,183253853,201850,3996693,2227517,2251008635,10101716349,10101716349,10101716349
Network_06R-124,5,1432631,1433849,1650495,1434307,1434570,1434049,2083017,1442502,1440979,1466050,1638123,5176934,2845594,5683656,6616853,3831108,4750042,545370281,1904488,68902633103,1613724,68902633103,68902633103,68902633103,68902633103,68902633103,68902633103
Network_06R-124,10,920640,920917,1054505,921139,921011,921710,1011977,921319,925627,936803,923721,1678717,1022299,4931970,3904683,1210477,1065854,980977,948900,55824788032,930881,1803573435,55824788032,55824788032,55824788032,55824788032,55824788032
Network_06R-124,17,1446674,1447687,1668527,1448074,1448026,1448979,2177935,1448778,1454852,1480517,1610914,5805397,3618385,6725926,6798284,3955658,5203013,183307218,1774875,69221939122,1640123,69221939122,69221939122,69221939122,69221939122,69221939122,69221939122
Network_06R-124,25,988357,988544,1111388,988813,988995,989235,1368301,990473,995732,1016207,1027667,2831157,1166485,2796272,2843480,1278847,1177707,2041735,1016440,56807274215,1003489,2455590960,56807274215,56807274215,56807274215,56807274215,56807274215
Network_06R-124,35,872162,872328,1029935,872652,874641,873302,1051603,877993,877916,889900,2042736,1990004,1072572,40428706,5338932,1123548,1062798,979390,899691,56838940566,1191175,1704934324,56838940566,56838940566,56838940566,1068995,56838940566
Network_06R-124,36,1063314,1063688,1227914,1063997,1063975,1064405,1169887,1064161,1069298,1085138,1076848,2494667,1210364,4396806,5003419,1637136,1264915,1163046,1098087,59275446883,1077796,2100059989,59275446883,59275446883,59275446883,59275446883,59275446883
Network_06R-124,40,1271337,1271909,1467022,1272031,1272539,1275575,1655711,1274431,1278858,1294972,1302265,3465150,2103832,5836191,5771970,2694340,4079584,2016867,1401778,67225835166,1410088,67225835166,67225835166,67225835166,67225835166,67225835166,67225835166
Network_06R-124,45,1050865,1051359,1204666,1051612,1051703,1052113,1235530,1055636,1057219,1071625,1063711,2344257,1355380,4380833,4623140,1669254,1217909,1263950,1110445,58865992129,1152372,2036590677,58865992129,58865992129,58865992129,58865992129,58865992129
Network_06R-124,50,1147963,1148437,1338628,1148684,1148744,1149409,1486385,1148881,1154990,1173625,1167618,3421253,1466048,58336454,5013375,1878561,1401981,1361847,1200589,7285202,1163275,2432067782,62644187748,62644187748,62644187748,62644187748,62644187748
Network_06R-124,63,1313694,1314228,1519012,1314464,1314626,1318232,1711228,1316065,1321521,1341740,1322742,3514495,1916279,5334221,5891337,1818488,4515497,503331357,1394554,65701204718,1351764,65701204718,65701204718,65701204718,65701204718,65701204718,65701204718
Network_06R-124,64,1342876,1343348,1544556,1343556,1343707,1344341,1853802,1346001,1350532,1371993,1376013,3902030,1937522,4887295,6139876,2051990,4219416,427424515,1469479,2150116512,1422918,66511316611,66511316611,66511316611,66511316611,66511316611,66511316611
Network_06R-124,65,934315,934719,1090326,934894,936824,935810,1073786,938758,940034,952025,1011592,2215480,1094391,3494312,4874950,1476685,1108289,1466052,967089,6814644,977474,1836175856,56999952491,56999952491,56999952491,56999952491,56999952491
Network_06R-124,72,1075793,1076271,1254278,1076341,1077148,1076952,1424344,1077508,1082868,1106560,1152130,4656275,1222441,5935736,5552455,2068299,1306488,618528568,1197555,58306772233,1138380,2492937463,58306772233,58306772233,58306772233,58306772233,58306772233
Network_06R-124,75,1005243,1005554,1161485,1005759,1005926,1006398,1132522,1006109,1011167,1023822,1017688,2593922,1190324,3349449,4531046,1413966,1216243,1088688,1040341,5834255,1022941,1919277312,58931976500,58931976500,58931976500,58931976500,58931976500
Network_06R-124,95,982024,982189,1136200,982377,985401,983534,1223267,991961,988961,1000857,1113859,2174009,1132843,4101717,5356404,1332315,1160948,13437783,1066478,58661357239,1238042,2253602161,58661357239,58661357239,58661357239,58661357239,58661357239
Network_06R-124,96,1429561,1430714,1647562,1431261,1431291,1433725,2142825,1431615,1437802,1462552,1575465,6407681,3452819,6328629,6787604,3380282,4688258,481501246,1657292,68883704414,1898945,68883704414,68883704414,68883704414,68883704414,68883704414,68883704414
Network_06R-124,98,1116473,1117019,1286802,1117119,1117902,1117566,1327584,1119139,1122672,1136995,1148972,2849326,1230468,5899170,5496391,1745201,1343825,1259185,1157483,108580280,1147147,2135315678,62086099959,62086099959,62086099959,62086099959,62086099959
Network_06R-124,105,1286787,1287454,1487259,1287631,1287780,1288438,1682075,1290437,1294267,1311949,1317985,3384796,1793352,7090503,5755920,2606367,4108172,1640684,1342875,67096259601,1315451,67096259601,67096259601,67096259601,67096259601,67096259601,67096259601
Network_06R-124,117,1041114,1041518,1204958,1041782,1041682,1042250,1255891,1042730,1047424,1065760,1049928,2630071,1161004,4341230,4514318,2139477,1216977,454925981,1068734,6123840,1060555,2143832400,58178152636,58178152636,58178152636,58178152636,58178152636
Network_06R-124,124,908715,908805,1045888,909111,909288,911798,1123790,909162,914630,933389,960740,2461489,2306286,4030941,3809509,1424069,1114628,325708175,935523,6608360,923496,2046527173,56969616777,56969616777,56969616777,56969616777,56969616777
Network_70R-422,21,374222,379901,467745,375540,376225,374301,506802,374263,375054,374724,387938,811108,8320058,1471082,382404,9616969,511941,3692156714,951132,63986614,597423,44092473,376185,34574053527,34574053527,34574053527,34574053527
Network_70R-422,60,414306,439731,539237,433644,762984,414386,589071,414116,423727,415285,430519,772281,2488513,44672214207,672266,7370630,552565,930445,1230764,54586388,1262125,70048513,44672214207,44672214207,44672214207,44672214207,44672214207
Network_70R-422,71,395298,402561,520745,397172,504656,395429,523541,395088,396423,396406,407579,449527,1448993,24594635748,427555,10363704,537188,2339897737,1283305,46119271,991942,47247654,39111678079,32007144626,39111678079,39111678079,39111678079
Network_70R-422,85,413040,460434,531980,452165,876402,413540,601552,418226,452237,419208,437030,905650,2079204,43943240758,678063,5774763,578608,988278,832615,55420073,1203632,55465910,43943240758,38466315549,43943240758,43943240758,43943240758
Network_70R-422,162,377930,383409,475016,379145,381055,377928,511194,377746,378662,378700,391456,742990,3080220,1675720,384326,10711164,498768,2702099537,922557,57180325,688537,31449387,380639,26502050306,35297807088,35297807088,35297807088
Network_70R-422,172,379861,385644,487579,381192,384341,379911,513506,379619,380740,380748,393353,675862,2722590,1592852,388866,9289995,505763,3570386826,922549,53646220,754245,31107296,35834534852,35834534852,35834534852,35834534852,35834534852
Network_70R-422,175,380062,385792,487746,381357,383355,380107,513602,380464,380961,380952,393656,643025,3145311,1654653,391683,9401738,512192,3537572200,886318,53105384,757030,40719205,35923172831,35923172831,35923172831,35923172831,35923172831
Network_70R-422,189,377606,383200,473834,378841,380982,377621,510669,377661,378322,378089,391934,747922,4225025,1553603,385046,9493449,504412,3656620655,933920,58556112,626588,106353607,379301,25139982730,35153850123,35153850123,35153850123
Network_70R-422,215,398672,409813,527228,415586,521160,398902,561936,398462,399720,399880,410961,482901,1068260,1898672,551553,9782054,526136,2333414644,894523,47276489,986619,38218384,40331463025,32742448213,40331463025,40331463025,40331463025
Network_70R-422,251,423701,449744,567842,443691,698056,424124,598018,423528,431832,424912,449851,783808,1244077,46404784410,756256,5854732,571766,1104107,862443,55621305,1444609,49811407,46404784410,40049014490,46404784410,46404784410,46404784410
Network_70R-422,259,401920,409426,530499,414522,519997,401872,561263,401564,402536,402727,422993,527296,3352669,205684048,405252,11209571,528017,703084,890051,47317511,982736,55832604,41045467132,31748292660,41045467132,41045467132,41045467132
Network_70R-422,275,404009,419481,536738,433354,654857,404090,573404,403827,405177,405041,417237,509088,1018163,2004134,515263,7990269,533020,749457,894789,48886567,1054168,48444006,41826887637,41826887637,41826887637,41826887637,41826887637
Network_70R-422,289,441408,488969,586224,481524,896950,442546,650120,450559,473086,448697,465477,1317050,1455888,2776895,1134264,7365747,702078,2581029668,1673849,61406570,2060533,136062945,50307049050,50307049050,50307049050,50307049050,50307049050
Network_70R-422,303,395031,402694,520341,397022,528726,395100,523274,395395,396164,396102,407242,559263,1356372,1656993,454535,8875151,518766,3369279526,914330,47053879,1001852,37771095,39244258275,39244258275,39244258275,39244258275,39244258275
Network_70R-422,305,415548,439016,533247,475412,685949,415513,577943,415183,419206,416582,431911,589754,1912970,2406830,456486,11496954,583918,746102,688387,50804611,1398435,96108359,44164920758,35797800083,44164920758,44164920758,44164920758
Network_70R-422,335,438006,483714,578779,459577,757472,439033,644197,439488,464926,439962,465385,1146362,1429309,1250989647,800710,6254844,605040,2651185893,1296401,58431961,1885024,69919673,49326514774,49326514774,49326514774,49326514774,49326514774
Network_70R-422,352,386235,390894,484776,387595,388773,386466,515894,385856,386975,387390,398842,393935,2055505,978849150,396143,12545963,505935,779854,1229106,46888618,751796,73080936,36692554402,36692554402,36692554402,36692554402,36692554402
Network_70R-422,355,399446,413333,527818,441666,648584,399611,561695,399032,400409,400566,411868,481479,1407298,17287574066,487872,9683719,536457,3341972428,891743,47670831,986950,47372560,40357607910,40357607910,40357607910,40357607910,40357607910
Network_70R-422,375,388819,395263,488698,390328,391272,388937,518514,388629,389546,389997,401622,396171,2338909,994022556,403663,13024762,507470,814817,907251,48063634,832532,79240098,2317088,28261230524,37113370652,37113370652,37113370652
Network_70R-422,411,392793,398860,506421,394636,501768,393074,524215,392794,393982,393896,405770,456145,1061570,1897268,435638,8165302,520878,3362697989,1210478,44943587,962673,46145975,38634940539,38634940539,38634940539,38634940539,38634940539
Network_75R-040,2,278331,279172,645906,278489,280116,279519,34332897,279259,282597,284450,284055,1226585,41903348,296267993,3318666499,751243,327584,468815,90386836714,51100790,90386836714,4221495155,90386836714,90386836714,90386836714,90386836714,90386836714
Network_75R-040,5,299416,300669,657104,299537,300949,300365,33904310,299681,302695,304995,304935,1189743,41924473,29271663,26661887647,1080732,353883,488766,90386852855,51139502,90386852855,4221513213,90386852855,90386852855,90386852855,90386852855,90386852855
Network_75R-040,7,276862,277682,679067,277035,278852,280291,34289928,280647,282093,285301,295300,1557657,41901690,476355060,96744128,680119,343568,477759,90386846313,51105546,90386846313,4221506255,90386846313,90386846313,90386846313,90386846313,90386846313
Network_75R-040,8,318476,319490,711002,318615,320844,319653,34354023,322748,323717,327894,329924,1525572,41943345,33745674,102847329,714703,391655,524687,90386886614,51138043,90386886614,4221552003,90386886614,90386886614,90386886614,90386886614,90386886614
Network_75R-040,9,344528,345136,652674,344540,346035,345517,33925045,345315,348747,351788,351595,1121919,41975062,178955530,3082183550,696844,403864,548665,90386900440,51172711,90386900440,4221569233,90386900440,90386900440,90386900440,90386900440,90386900440
Network_75R-040,10,274084,274897,595089,274294,275836,275254,33947856,276970,278276,280168,280295,1349755,41900212,983398307,50699360584,658080,322954,464846,90386833169,51110826,90386833169,4221490874,90386833169,90386833169,90386833169,90386833169,90386833169
Network_75R-040,12,284510,285584,357231,284452,286974,285249,33136089,285373,288494,292047,458097680,541172573,22697971,78666142,9056877286,1163169,339875,421468,1794397,26695638,89715450627,4196033151,89715450627,89715450627,89715450627,89715450627,89715450627
Network_75R-040,14,322811,323887,401713,322859,324846,323662,33028365,323203,327054,330269,420130268,540566338,22738082,2030617581,399826658,3034873,380483,464921,620710,26800294,89715486433,4196077118,89715486433,89715486433,89715486433,89715486433,89715486433
Network_75R-040,15,301506,302721,372320,301765,304201,302542,33163827,301443,304830,307380,448241238,566730519,22715213,1674489439,87624321854,1500080,351350,437292,1629620,26746268,89715463063,4196047364,89715463063,89715463063,89715463063,89715463063,89715463063
Network_75R-040,16,317412,318265,387458,317452,318729,318268,32992531,316831,320171,324117,407511616,642657766,22731931,3437569820,486658810,2667355,369682,452788,89715475460,26739955,89715475460,4196061152,89715475460,89715475460,89715475460,89715475460,89715475460
Network_75R-040,17,289440,290637,372062,289446,292226,290334,32951219,291398,294358,298305,524306226,570790513,22702945,2993126073,20827092186,1545677,360951,434974,1444024,26746276,89715462449,4196049478,89715462449,89715462449,89715462449,89715462449,89715462449
Network_75R-040,18,324297,325173,409823,324102,327062,324931,33174332,326039,328951,333300,528781893,556553039,22738367,983825942,639905121,1319151,388812,472094,1331910,26786365,89715493909,4196087198,89715493909,89715493909,89715493909,89715493909,89715493909
Network_75R-040,20,287950,289128,361180,287959,289867,288657,32783689,288496,291596,295406,412066316,588269321,22703090,694038919,75765309400,1761338,340863,425088,3186535,26778796,89715454109,4196037226,89715454109,89715454109,89715454109,89715454109,89715454109
Network_75R-040,25,316998,318055,639150,317061,319359,317909,33593234,317137,320812,324444,426569231,535067627,18986605,3623842599,1186587851,2985139,373606,507832,2543019,16047952,89894744439,4730818205,89894744439,89894744439,89894744439,89894744439,89894744439
Network_75R-040,28,341395,342496,740079,341600,343513,343151,33707450,344436,346549,351624,500881424,542185103,19011463,56491664,14800808269,2107608,411069,542039,4754583,16086941,89894775129,4730854577,89894775129,89894775129,89894775129,89894775129,89894775129
Network_75R-040,31,319522,320556,406382,319805,320938,320485,33877044,320280,324313,327170,351004107,523033453,53825572,1328830968,19023584033,3434474,352773,718720,3520732,55411215,89362621642,4718159164,89362621642,89362621642,89362621642,89362621642,89362621642
Network_75R-040,35,338162,339196,423857,338445,339565,339117,33895662,338329,342450,345291,351023405,523051900,53844213,60499796,61969238602,3453115,369322,736233,2699628,55681488,89362635682,4718176920,89362635682,89362635682,89362635682,89362635682,89362635682
Network_75R-040,36,358034,359040,442821,358390,359600,358936,33792206,357671,361541,364442,308167090,554836926,53864293,5239663333,26706456533,3725505,388680,754770,3818269,55480867,89362650330,4718195925,89362650330,89362650330,89362650330,89362650330,89362650330
Network_75R-040,39,389384,390345,487136,389549,390672,390308,33475946,390736,394188,399193,306724188,609859107,53901159,1680593634,10452954988,4037250,427620,797096,89362679822,54724557,89362679822,4718235454,89362679822,89362679822,89362679822,89362679822,89362679822
Network_75R-040,40,321862,323163,408676,322275,323515,323018,34048517,322958,326727,329958,321002972,525346741,53827964,57410491,461112040,2285009,355316,720389,89362623207,55472939,89362623207,4718162197,89362623207,89362623207,89362623207,89362623207,89362623207
Network_08R-373,35,576246,590998,757904,625053,782935,580195,679516,679332,584322,614041,642831,1251357,900238,232768778,11435280,8138570,827152,1059534243,891103,828190798,133169489445,133169489445,133169489445,133169489445,133169489445,133169489445,133169489445
Network_08R-373,45,537603,548126,694088,561554,653979,538649,609807,549568,544845,539666,612464,907809,608525,273872673,61226719158,7747842,805337,468426760,2275854,506657257,126035767916,126035767916,126035767916,126035767916,126035767916,126035767916,126035767916
Network_08R-373,69,556760,569806,719915,577798,672569,561195,641496,568028,564824,558806,633738,933165,694930,3112444,68698847046,9483754,832870,507622618,681129,511568945,130320778165,130320778165,130320778165,130320778165,130320778165,130320778165,130320778165
Network_08R-373,136,489198,503023,975778,514752,675433,489295,528709,510693,495484,490706,524773,811561,534363,2109147,802750,2180401,709861,169274152,12686206570,260645938,117182865816,117182865816,117182865816,117182865816,117182865816,117182865816,117182865816
Network_08R-373,147,482154,490774,580764,506806,710270,482294,524484,506657,488051,483481,500322,726328,516181,1324648,519551,3211013,722582,155165194,495053,353082858,113071996934,113071996934,113071996934,113071996934,113071996934,113071996934,113071996934
Network_08R-373,151,486992,502226,591951,513802,744710,487276,529017,487198,493185,488403,504332,746667,515443,1946641,781237,2322764,731004,156208127,532468,295065718,115165588785,115165588785,115165588785,115165588785,115165588785,115165588785,115165588785
Network_08R-373,156,479122,492161,577891,504700,630365,479422,522915,553572,485176,480505,495559,738914,518533,1871070,756377,2263511,728374,157101001,527990,295851898,114171311590,114171311590,114171311590,114171311590,114171311590,114171311590,114171311590
Network_08R-373,175,472177,482922,557333,494759,848342,472434,512443,472172,477825,473229,487294,706417,517257,1546746,513968,2253192,770376,144821619,472353,322636743,111565325794,111565325794,111565325794,111565325794,111565325794,111565325794,111565325794
Network_08R-373,188,468932,479802,552171,470063,825200,469038,518698,469010,474195,470044,484524,694645,500983,655161,633170,2097713,716264,149293338,492362,308108450,110804697026,110804697026,110804697026,110804697026,110804697026,110804697026,110804697026
Network_08R-373,195,461737,475010,533939,481254,571000,461903,504011,461672,466734,462526,474251,667582,473505,858468,511825,3105684,710373,203862592,461821,313025906,109302727095,109302727095,109302727095,109302727095,109302727095,109302727095,109302727095
Network_08R-373,196,461781,474899,533905,481402,567282,461945,503916,474443,466782,462539,474677,668585,473707,754057,710046,3106854,677145,146787873,461894,314017768,109338868863,109338868863,109338868863,109338868863,109338868863,109338868863,109338868863
Network_08R-373,216,527044,532493,919449,544232,942885,526863,576290,528869,534066,528585,555260,857693,595754,2229311,893026,5612586,805927,233682823,598306,409591424,123415977405,123415977405,123415977405,123415977405,123415977405,123415977405,123415977405
Network_08R-373,243,612937,637953,833092,695917,847417,617192,811435,764499,621983,683199,756343,1161836,1109295,4642392,31053034,5210619,2796224,909868695,138910312864,108779471684,138910312864,138910312864,138910312864,138910312864,138910312864,138910312864,138910312864
Network_08R-373,245,587645,601521,787438,670050,781712,591598,731027,616644,596477,590127,651353,1038094,979098,4025686,17028642,6160319,973494,920537452,136782863478,106365622279,136782863478,136782863478,136782863478,136782863478,136782863478,136782863478,136782863478
Network_08R-373,247,579408,596821,763193,616985,767553,582792,710497,611199,588238,581755,659164,1038233,950991,275558410,66624269433,8398793,875657,1406376,134412566665,461701686,134412566665,134412566665,134412566665,134412566665,134412566665,134412566665,134412566665
Network_08R-373,261,601590,644622,825603,685588,848559,607974,813490,671510,612602,674642,874527,1127803,1113712,4256800,11053282,5051758,3127167,1103145566,139543432827,108953676805,139543432827,139543432827,139543432827,139543432827,139543432827,139543432827,139543432827
Network_08R-373,268,518935,531909,980652,542607,838346,519026,569968,521812,522105,520513,556879,819669,567140,2480062,825145,2396565,786280,176148644,1919217,271590604,121853135374,121853135374,121853135374,121853135374,121853135374,121853135374,121853135374
Network_08R-373,275,603872,649300,830696,687799,937399,608826,784046,847268,616474,680099,910024,1296909,1254621,216345560,120659634,5037761,2647284,1127712957,140067056232,651103685,140067056232,140067056232,140067056232,140067056232,140067056232,140067056232,140067056232
Network_08R-373,305,522181,534816,1030599,546050,647742,522206,568334,524322,529346,523960,548765,816527,587644,2373648,827516,5743230,796093,182299522,17117944008,251960366,122729618323,122729618323,122729618323,122729618323,122729618323,122729618323,122729618323
Network_08R-373,365,489650,500194,601962,516087,717697,489447,541371,489619,495726,490840,508289,768959,530763,1991493,782696,2245625,782880,165049666,528871,282185344,116829434831,116829434831,116829434831,116829434831,116829434831,116829434831,116829434831
Network_82R-010,3,873926,872505,1769124,871678,880786,875594,1298462,916945,892151,934098,1425279,1327702,1146829,1437014,1355844,916765,1495067,61166594,904274,117494737,892667,6645710665,18952016434,18952016434,18952016434,18952016434,18952016434
Network_82R-010,5,836067,834629,1692170,833793,966779,837463,1201047,910805,857390,892810,18951976645,1349302,1048082,1420541,1310468,893094,1422345,61084752,846651,117190707,863694,6645643142,18951976645,18951976645,18951976645,18951976645,18951976645
Network_82R-010,9,972951,971375,2015520,970570,1103927,975208,1372392,1021336,997519,1044059,18952169116,1446956,1253648,221483768,1471256,1000115,1722427,61549878,989565,117277960,1011787,6645945973,18952169116,18952169116,18952169116,18952169116,18952169116
Network_82R-010,10,831992,830457,1658641,829733,839301,833738,1148726,897122,856203,895388,18951967962,1247147,1109301,1388720,1294007,863395,1392920,61040472,847704,117441038,884991,6645622041,18951967962,18951967962,18951967962,18951967962,18951967962
Network_82R-040,2,574573,576063,851049,575338,575715,576770,852118,576673,581205,608140,596739,584034,765601,806376,859123,650462,756580,724208,576387,54075315,574587,4867032635,18960343798,18960343798,18960343798,18960343798,18960343798
Network_82R-040,3,603997,605434,889690,604775,605127,609445,882164,607046,610661,639388,626393,612925,802458,777942261,888939,661286,792772,759939,605865,54082227,604021,4867070325,18960373263,18960373263,18960373263,18960373263,18960373263
Network_82R-040,4,663780,665206,990545,664573,664926,666162,954359,666756,670466,702559,685852,675408,895926,895825,947361,735927,886003,846447,665673,54164509,663815,4867166879,18960447028,18960447028,18960447028,18960447028,18960447028
Network_82R-040,5,584145,585668,856490,584888,585525,585664,860233,585738,590817,616109,606690,593128,771034,821045,689133,668741,762025,732316,585954,54078565,584156,4867039103,18960349056,18960349056,614950,18960349056,18960349056
Network_82R-040,7,562924,564322,776789,563662,564119,568157,843604,566255,568396,588357,584351,571581,696330,848458,840067,625329,688835,675836,565377,53508282,562904,4866970593,18960292726,18960292726,18960292726,18960292726,18960292726
Network_82R-040,9,690665,692053,968726,691400,691935,695979,969399,691872,697083,725878,712623,701841,874938,989460,968309,747059,864405,841285,693231,54156076,690697,4867149498,18960428500,18960428500,18960428500,18960428500,18960428500
Network_82R-040,10,571276,572684,849526,572009,572453,573654,848669,573254,577706,605519,593455,580253,763512,186878319,854479,619391,755350,720336,573491,53545279,571278,4867028062,18960342684,18960342684,18960342684,18960342684,18960342684
Network_82R-040,13,633716,635026,874275,634449,635136,637399,927923,639856,641712,680313,665288,637206,797872,923859,1023162,741727,833216,28920640,637366,264287904,634189,5014493776,18377359454,18377359454,18377359454,18377359454,18377359454
Network_82R-040,19,723701,724964,958293,724439,724953,729451,993898,732511,731537,767003,756052,729752,877640,1070466,1103073,802997,911979,29005881,728017,263854824,724300,5014575489,18377418932,18377418932,18377418932,18377418932,18377418932
Network_82R-040,27,649865,651034,802883,650516,651047,652200,877122,656218,657417,677971,677304,666516,744992,904809,1014696,739575,772832,761065,665975,257973356,17650516463,4996481342,17650516463,17650516463,17650516463,17650516463,17650516463
Network_82R-040,28,752042,753247,937569,752753,753165,754151,979354,757939,760120,789399,783037,763226,869006,289578744,1116472,781237,906139,888239,762680,257998747,758375,4996611399,17650616356,17650616356,17650616356,17650616356,17650616356
Network_82R-040,29,785371,786574,980669,786081,786537,787542,1022052,790159,793625,821606,818229,798397,904645,1123368,1152288,815668,948127,928755,793086,257576740,792459,4996651867,17650639084,17650639084,17650639084,17650639084,17650639084
Network_82R-040,33,885977,886964,1214181,886548,887238,888497,1178579,912263,895588,918880,1013412,968289,1161037,1177136,1084550,915591,1190281,2508408,915658,246395979,900492,4843177557,16793126905,16793126905,16793126905,16793126905,16793126905
Network_82R-040,34,963036,964145,1310568,963550,964325,965623,1295176,1007346,973597,1000277,1085592,1123618,1254208,1277334,1168928,989524,1289966,2608489,980921,246742647,989093,4843274078,16793190114,16793190114,16793190114,16793190114,16793190114
Network_82R-040,39,1023439,1024356,1487411,1023956,1024726,1028935,1330472,1041643,1034634,1055314,1223304,1149245,1413216,1341381,1220971,1055364,1452814,2788352,1030627,246687645,1036812,4843455889,16793279938,16793279938,16793279938,16793279938,16793279938
Network_82R-040,40,839785,840717,1179204,840303,841154,842621,1162739,890834,853321,873629,972130,1208202,1126036,1130145,1230073,867650,1152948,2477816,918045,246346019,865884,4843142339,16793100713,16793100713,16793100713,16793100713,16793100713
Network_83R-130,4,693585,696338,861463,699893,702782,697011,871569,694167,701044,772840,703689,2205064,1543409,10820896635,693756,1896144,841484,809009,1646650,760335848,76930949460,10068835969,76930949460,76930949460,76930949460,76930949460,76930949460
Network_83R-130,5,672863,675496,817772,677956,700762,676151,1014170,673329,679651,709554,682163,1383391,1669763,15104966489,672999,1869486,799524,768394,76930917069,760428702,76930917069,10068795677,76930917069,76930917069,76930917069,76930917069,76930917069
Network_83R-130,19,843322,846389,999629,849422,846245,849523,1186605,843672,850842,865255,853264,2109298,1607332,8620914109,843672,3804708,972818,957472,1564535,3411066752,77725639720,10114803798,77725639720,77725639720,77725639720,77725639720,77725639720
Network_83R-130,26,791352,795893,957120,800250,811940,796042,1146531,802853,800514,893782,827515,1948317,2139903,5635999720,815188,2859611,923788,900270,1938427,78989533079,78989533079,10584174758,78989533079,78989533079,78989533079,78989533079,78989533079
Network_83R-130,28,723257,727745,941464,732163,770208,730022,1103398,738015,732502,790478,769095,1880090,2067209,3753819261,745007,2661206,891932,871659,1886934,78989513255,78989513255,10584145460,78989513255,78989513255,78989513255,78989513255,78989513255
Network_83R-130,46,918593,923143,1115739,966691,923525,920348,1368094,942237,928531,971763,965006,2674033,2196519,5876678781,1010935,2515974,1084891,1048706,78570208561,78570208561,78570208561,10840318544,78570208561,78570208561,970949,78570208561,78570208561
Network_83R-130,47,823675,828138,1052737,872853,828242,829873,1298504,855362,834102,893212,879681,2715338,2225788,8183330814,926075,3200193,1083998,979826,78570158945,78570158945,78570158945,10840248978,78570158945,78570158945,78570158945,78570158945,78570158945
Network_83R-130,50,788079,792653,1014527,820560,795683,791885,1250537,814424,798018,848002,837094,2608743,2056073,10089228392,1038722,2463272,983316,931456,2059943,78570122557,78570122557,10840200595,78570122557,78570122557,78570122557,78570122557,78570122557
Network_83R-130,55,1098949,1103525,1264408,1118060,1104175,1105335,1419622,1122765,1107964,1132610,1139428,2489452,2493841,4828486637,1359321,3243362,1236273,1225865,78570328646,78570328646,78570328646,11290184811,78570328646,78570328646,78570328646,78570328646,78570328646
Network_83R-130,66,1203038,1207617,1394201,1227764,1214391,1207826,1682681,1222625,1212951,1240118,1300332,2944867,2921537,17925183256,1620971,3687131,1381275,1435874,79095258717,757015936,79095258717,10360354759,79095258717,79095258717,79095258717,79095258717,79095258717
Network_83R-130,71,740785,743612,920577,746782,745735,746999,1118430,761837,749762,851138,783480,1964211,1594922,9632038683,753399,2318774,879251,859760,1613405,76894450227,76894450227,10284625156,76894450227,76894450227,76894450227,76894450227,76894450227
Network_83R-130,82,1238424,1241803,1391653,1304645,1243408,1244975,1588586,1239202,1247986,1329372,1267206,2590805,1424702,13161394708,1239187,2715368,1384859,1358878,2313070,697180469,76563969817,11461996306,76563969817,76563969817,76563969817,76563969817,76563969817
Network_83R-130,85,1431753,1434794,1586951,1464718,1446738,1438624,1791124,1434737,1441222,1522944,1454902,2841557,1654217,15164352267,1483565,2586014,1608513,1555019,2550976,697333692,76564115306,11462193979,76564115306,76564115306,76564115306,76564115306,76564115306
Network_83R-130,96,1158240,1160521,1268755,1174085,1170530,1163307,1558105,1157594,1164841,1210583,1166165,2489575,2334201,7048855355,1156826,1909376,1271897,1242189,76652287696,76652287696,76652287696,11397414265,76652287696,76652287696,76652287696,76652287696,76652287696
Network_83R-130,100,932902,934719,1034587,937467,934383,934707,1243494,930554,938863,980475,941006,2353050,1660759,7067169602,930993,1641136,1050080,1010046,76652116250,76652116250,76652116250,11397180124,76652116250,76652116250,76652116250,76652116250,76652116250
Network_83R-130,102,620901,624414,802538,652169,649123,627514,1013120,623725,629029,713023,643526,1684875,1722465,5735662592,621829,2095888,778428,717024,1716689,77702890601,77702890601,10150639588,77702890601,77702890601,77702890601,77702890601,77702890601
Network_83R-130,110,620054,623583,787514,663653,624169,626567,905562,623211,628081,715404,642062,2410113,1805946,6149152070,622339,2130256,758886,713422,1699691,77702886706,77702886706,10150636068,77702886706,77702886706,77702886706,77702886706,77702886706
Network_83R-130,116,1602358,1605681,1769259,1618231,1606206,1605999,1983109,1603299,1612323,1704029,1618002,2766127,2179459,7298818338,1786224,2954857,1778583,1734366,2688344,78644619412,78644619412,10761006195,78644619412,78644619412,78644619412,78644619412,78644619412
Network_83R-130,117,1320592,1324153,1511063,1341938,1324507,1324146,1715986,1326812,1331266,1430656,1336375,3100059,1694590,11411987264,1322906,2841260,1513350,1459055,2518936,78644416803,78644416803,10760728739,78644416803,78644416803,78644416803,78644416803,78644416803
Network_83R-130,125,1080766,1084074,1220448,1088084,1084883,1087459,1410789,1085239,1089567,1112235,1133017,3234779,3402488,6581413352,1145811,6316161,1216517,1170157,2193168,78362744537,78362744537,10688538821,78362744537,78362744537,78362744537,78362744537,78362744537
Network_86R-040,1,700546,742846,946813,750952,705880,716064,2012783,733617,706270,704684,755305,4188182,3409984,135851024,1283475,4120471,2874763,795369,3396663,7766419674,160295435533,160295435533,160295435533,160295435533,160295435533,160295435533,160295435533
Network_86R-040,4,799882,842591,1051171,849314,805371,817868,2124237,801530,806419,806606,871626,3719177,3562596,282723943,1324454,4759253,2979613,900705,3420363,7766512355,160295513581,160295513581,160295513581,160295513581,160295513581,160295513581,160295513581
Network_86R-040,5,741270,783676,987261,790423,745678,747054,2057337,751236,746521,749587,794172,4365203,3342626,2709101,1294824,6797098,2596595,835349,3480973,7766456765,160295467444,160295467444,160295467444,160295467444,160295467444,160295467444,160295467444
Network_86R-040,6,765890,808122,1011382,815409,770364,771331,2084398,765186,770786,773883,832116,4209628,3213598,418308639,1311696,3953394,3280661,859142,160295485778,7766481273,160295485778,160295485778,160295485778,160295485778,160295485778,160295485778,160295485778
Network_86R-040,7,719215,763034,971941,770456,723598,738370,2037587,718297,726796,727632,755460,2830848,3837885,2835801,1318243,4024615,2582989,823183,3381792,7766406745,160295454090,160295454090,160295454090,160295454090,160295454090,160295454090,160295454090
Network_86R-040,8,826553,869224,1081340,877254,831924,845848,2140036,827266,833555,840431,889847,4055286,3882277,2934950,1392766,5754880,2809413,932919,3468871,7766543282,160295537579,160295537579,160295537579,160295537579,160295537579,160295537579,160295537579
Network_86R-040,11,486276,491518,787618,491052,492263,487152,1635365,486448,490446,493344,488944,8197255,1547445,102383797,821400,6250301,1150460,515174,4979489,154768638228,154768638228,5845877412,154768638228,154768638228,154768638228,154768638228,154768638228
Network_86R-040,12,485140,490983,786941,490061,491128,488157,1623489,486697,489428,492608,488476,8745403,1547022,2698581,822806,6607527,1238252,514491,4594973,154768637532,154768637532,5845876718,154768637532,154768637532,154768637532,154768637532,154768637532
Network_86R-040,13,508628,652359,811833,514101,514865,511438,1662236,509945,513652,516775,512709,8870468,1549500,3249993864,846935,6252632,1184102,539423,4589822,154768657170,154768657170,5845901540,154768657170,154768657170,154768657170,154768657170,154768657170
Network_86R-040,15,519448,525843,820512,525282,526337,523821,1673361,519108,523573,526611,522022,8828267,1584211,1020062359,855518,7549506,1427687,548539,4786191,154768663905,154768663905,5845911028,154768663905,154768663905,154768663905,154768663905,154768663905
Network_86R-040,16,546302,553328,848736,553152,553371,550020,1707437,545783,551423,555014,549802,11307515,1601114,2970700,878789,9352375,1235528,577086,6172716,154768685562,154768685562,5845939862,154768685562,154768685562,154768685562,154768685562,154768685562
Network_86R-040,17,480711,486712,790698,486158,486892,484732,1625149,485926,488302,491240,483895,8581981,2594612,778400148,825496,5326717,1201928,517523,4480234,154768641263,154768641263,5845877560,154768641263,154768641263,154768641263,154768641263,154768641263
Network_86R-040,19,589449,595422,898816,594987,596016,593472,1751767,591359,594973,598925,593257,4981251,2728139,106840174,912997,7043702,1350052,626804,4635928,154768722019,154768722019,5845989295,154768722019,154768722019,154768722019,154768722019,154768722019
Network_86R-040,23,580397,586138,770918,590780,586120,584307,1284896,576500,584297,587524,585923,6688560,2437256,495811743,964300,22031287,2722696,608558,13669097,5546315567,154970138914,6666314735,154970138914,154970138914,154970138914,154970138914,154970138914
Network_86R-040,25,587347,592562,777189,596713,592773,587378,1297282,588411,589801,591992,591183,6726712,2438116,2167243,964956,24478530,2158944,611245,13548546,5546326304,154970142603,6666318918,154970142603,154970142603,154970142603,154970142603,154970142603
Network_86R-040,29,666754,672666,866117,674483,671147,670601,1383404,664673,672798,676848,671206,12692452,2540351,2232671,868474,21086431,2469981,705529,6788228,5546415866,154970206495,6666409690,154970206495,154970206495,154970206495,154970206495,154970206495
Network_86R-040,35,522976,529603,789325,529187,527754,528207,1468842,525528,528027,530876,526993,5440913,2129517,365646326,849964,5129580,2046542,6592020,3767325,156732854680,156732854680,5799011094,156732854680,156732854680,156732854680,156732854680,156732854680
Network_86R-040,37,483424,489643,758943,488998,487501,487558,1425723,491294,492744,494964,489467,5305647,3372306,340539703,818561,4665877,1775599,6557733,3292851,156732832108,156732832108,5798979508,156732832108,156732832108,156732832108,156732832108,156732832108
Network_86R-040,38,555612,561944,832764,561701,560270,561114,1503887,564978,563980,568095,562028,5984617,3430368,3101378,894487,5359469,2224580,6633103,3816972,156732891149,156732891149,5799053517,156732891149,156732891149,156732891149,156732891149,156732891149
Network_86R-040,39,587574,593927,862674,595325,593222,590833,1545113,594710,593575,598324,592232,5665753,3641147,2909490,896672,4797644,2015179,6663524,4021574,156732910515,156732910515,5799084198,156732910515,156732910515,156732910515,156732910515,156732910515
Network_88R-030,2,734790,740033,1027725,737758,1069693,740280,1647563,814137,740858,740405,958359,2061419,1503409,28034632167,1326779,7255589,1211880,1120035,54163829555,779084382,54163829555,54163829555,54163829555,54163829555,54163829555,54163829555,54163829555
Network_88R-030,3,775800,865948,1072236,778808,1113568,778593,1675880,870980,781910,781745,986706,2123122,1542005,23458123205,1368673,6584015,1443948,1164489,54163867328,777148469,54163867328,54163867328,54163867328,54163867328,54163867328,54163867328,54163867328
Network_88R-030,6,876628,881475,1190639,879347,1223839,879600,1819929,958136,884383,884370,1323520,2294695,1644575,23385511036,1475965,9329497,1457705,1284074,54163967536,777314131,54163967536,54163967536,54163967536,54163967536,54163967536,54163967536,54163967536
Network_88R-030,7,682841,689230,983873,685764,1019727,684736,1584244,743778,689120,688353,1013966,3300724,1426973,23674507527,1625806,5754121,1246122,1075886,3239550,779843677,54163796300,54163796300,54163796300,54163796300,54163796300,54163796300,54163796300
Network_88R-030,8,808768,814328,1119428,811962,1104512,810353,1723253,854517,815079,817429,1005995,2232111,1576507,1124263009,1409726,7122439,1380608,1212294,3343215,779163691,54163913124,54163913124,54163913124,54163913124,54163913124,54163913124,54163913124
Network_88R-030,9,873754,928595,1177954,876307,1213879,876512,1765407,943118,880029,879139,1187195,2291524,1607862,35493123301,1482701,6361802,1454277,1270799,54163952825,777265226,54163952825,54163952825,54163952825,54163952825,54163952825,54163952825,54163952825
Network_88R-030,10,739441,744635,1034153,742429,1081723,742177,1659652,808949,745866,747432,1022970,2124602,1498947,27347175931,1217551,7229896,1256422,1127402,54163834068,779087309,54163834068,54163834068,54163834068,54163834068,54163834068,54163834068,54163834068
Network_88R-030,11,764638,768745,1051586,767099,1102178,766850,1680853,868114,770356,773649,961715,2140365,1415869,18735431343,1363198,6797155,1384380,1204356,53402433033,756100667,53402433033,53402433033,53402433033,53402433033,53402433033,53402433033,53402433033
Network_88R-030,12,761107,765229,1048743,763552,1097013,766498,1651959,858409,766858,767363,1096858,2122944,1414082,24545833510,1355756,8228676,1275936,1201508,53402431011,758052332,53402431011,53402431011,53402431011,53402431011,53402431011,53402431011,53402431011
Network_88R-030,13,801203,805832,1091792,803644,1136194,803934,1721626,905541,807034,807773,1150563,2087285,1455140,1034212081,1398211,8106054,1309201,1244967,53402465834,756119270,53402465834,53402465834,53402465834,53402465834,53402465834,53402465834,53402465834
Network_88R-030,17,708604,714478,1006474,711234,1046042,712195,1630832,750363,715121,715807,895184,2053465,1392331,13784656285,1371076,5569961,1267220,1158806,53402399487,756055856,53402399487,53402399487,53402399487,53402399487,53402399487,53402399487,53402399487
Network_88R-030,19,904458,908497,1201345,907123,1236306,907683,1795707,977829,910885,914008,1478299,2290600,1560037,29970703376,1502798,7061803,1399719,1355361,3218171,756238942,53402549539,53402549539,53402549539,53402549539,53402549539,53402549539,53402549539
Network_88R-030,20,770725,779119,1060956,773384,980381,777032,1670578,854868,776514,779861,1135431,2091048,1436959,1438004494,1369960,6828521,1315973,1214126,53402441511,758104639,53402441511,53402441511,53402441511,53402441511,53402441511,53402441511,53402441511
Network_88R-030,23,862423,866660,1152657,865212,927332,865486,1848765,941443,869006,872607,1505395,2404275,1620389,25437520116,1274949,9516361,1379197,1183428,2187609,592961332,49315094737,49315094737,49315094737,49315094737,49315094737,49315094737,49315094737
Network_88R-030,24,941192,945965,1243222,944173,1006323,947024,1936100,1036406,948545,950675,1252734,2521504,1709834,35683648561,1436079,10205512,1396415,1276660,49315167428,593042671,49315167428,49315167428,49315167428,49315167428,49315167428,49315167428,49315167428
Network_88R-030,25,914583,918730,1203075,917349,979842,917354,1896770,1009293,920938,925508,1475667,3866075,1722712,992490392,2282927,7742863,1352805,1233522,49315136407,594039412,49315136407,49315136407,49315136407,49315136407,49315136407,49315136407,49315136407
Network_88R-030,26,978109,982085,1269680,980716,1043491,982932,1892578,1042371,985025,987484,1530074,2723214,1790943,23041564940,1479143,9664058,1451529,1300655,49315188499,593077430,49315188499,49315188499,49315188499,49315188499,49315188499,49315188499,49315188499
Network_88R-030,28,902322,908538,1199164,905099,965043,904831,1873926,1002437,909687,912873,1235842,2457588,1661788,11372869558,1397792,8721523,1354821,1230459,49315139561,592991442,49315139561,49315139561,49315139561,49315139561,49315139561,49315139561,49315139561
Network_88R-030,29,974028,979551,1354524,976487,1038211,978850,1997128,1117829,981071,985728,1321920,1901885,2016318,1558086783,1424475,9493554,1531524,1385857,49315205814,593093876,49315205814,49315205814,49315205814,49315205814,49315205814,49315205814,49315205814
Network_88R-030,30,833925,838173,1127646,836736,899307,839678,1838206,900415,847976,845148,1091557,3816960,1594845,29376596894,2183973,9411722,1286274,1154757,49315072239,593971754,49315072239,49315072239,49315072239,49315072239,49315072239,49315072239,49315072239
Network_09R-195,27,1220931,1279025,1613263,1275426,1800918,1248229,1947371,1255782,1276658,1252795,1361156,2030743,1444314,133872293,222452689890,3283964,2177014,1082217312,222452689890,6128838079,222452689890,29096631,222452689890,222452689890,222452689890,222452689890,222452689890
Network_09R-195,31,1218707,1275656,1602599,1271805,1676320,1245592,2002207,1275618,1274386,1245697,1351143,1993022,1436654,134170538,222198893952,3035137,2127534,1073194459,222198893952,6171574413,222198893952,28278033,222198893952,222198893952,222198893952,222198893952,222198893952
Network_09R-195,39,1454865,1648250,1855254,1616217,2772949,1495579,2739504,2201224,1526614,1427867,1598425,2884326,2136362,9142449,240101022659,5571023,2567177,23931730901,240101022659,10383668861,240101022659,39295513,240101022659,240101022659,240101022659,240101022659,240101022659
Network_09R-195,40,1399816,1597906,1857557,1560873,2804945,1489231,2710671,2160580,1536671,1437070,1600917,2720464,2055115,9330239,240830713647,5288080,2573220,3343523,240830713647,10317548997,240830713647,40052045,240830713647,240830713647,240830713647,240830713647,240830713647
Network_09R-195,50,1234681,1296146,1632197,1289632,2204605,1279990,2032869,1348446,1290112,1259819,1377083,2251984,1488201,5964834,224092797148,3396265,2195949,322379921,1492806,6017600816,224092797148,29426701,224092797148,224092797148,224092797148,224092797148,224092797148
Network_09R-195,85,1218226,1267270,1595259,1265209,1716331,1256448,1965575,1262014,1270392,1244293,1346591,1806523,1405446,138968982,220449777625,3222898,2118631,991302135,220449777625,6297783950,220449777625,25617500,220449777625,220449777625,220449777625,220449777625,220449777625
Network_09R-195,86,1223469,1281544,1610645,1279245,2099855,1257788,2005986,1282867,1279379,1250183,1362581,2050400,1468371,266031950,222973423869,3244924,2157649,1055230811,222973423869,6131331199,222973423869,27570145,222973423869,222973423869,222973423869,222973423869,222973423869
Network_09R-195,99,1249657,1352518,1673370,1345176,2247761,1290773,2043820,1367185,1308751,1283254,6634903218,2219941,1625645,266669080,227659955850,3407113,2246443,1162030262,227659955850,10482116674,227659955850,31419003,227659955850,227659955850,227659955850,227659955850,227659955850
Network_09R-195,105,1248595,1351868,1669981,1349039,2258585,1285498,2053515,1419155,1306677,1274723,1402715,2205290,1670391,135704400,227428910889,3475182,2277769,1238140758,227428910889,9305110653,227428910889,31035444,227428910889,227428910889,227428910889,227428910889,227428910889
Network_09R-195,125,1262959,1333467,1669476,1337947,1954932,1307581,2103114,1361242,1320316,1298765,1400223,2215743,1519178,137281934,229616627857,3641928,2218958,983269134,1520139,9182226653,229616627857,29706836,229616627857,229616627857,229616627857,229616627857,229616627857
Network_09R-195,131,1260826,1366428,1669176,1357463,2242992,1298197,2105818,1743282,1312102,1282680,1402045,2165882,1612812,6632529,227638879112,3551646,2208307,1083740217,1578315,9360682131,227638879112,29790772,227638879112,227638879112,227638879112,227638879112,227638879112
Network_09R-195,134,1212382,1271310,1570347,1262932,1502316,1220437,1902232,1223121,1260451,1236792,1323046,1737823,1436682,261506318,216262531542,2530086,2106447,774689985,1458306,6508651693,216262531542,23750397,216262531542,216262531542,216262531542,216262531542,216262531542
Network_09R-195,149,1244760,1301093,1638484,1299377,1905299,1281341,2106247,1321277,1298942,1270206,1377450,2076406,1477989,265444269,224453949400,3522768,2174760,1024876728,224453949400,6039871353,224453949400,28390314,224453949400,224453949400,224453949400,224453949400,224453949400
Network_09R-195,165,1197869,1256212,1591096,1251587,1690089,1228852,1591598,1226492,1246452,1222302,1328604,1721880,1422941,134184168,217754650065,2498021,2101187,912179959,1404276,6312803289,217754650065,24448999,217754650065,217754650065,217754650065,217754650065,217754650065
Network_09R-195,167,1318521,1495490,1798720,1466697,2317679,1418720,1840542,1933091,1403219,1374005,1515640,2506696,1918713,9146411,236802656392,4843808,2403435,1117675661,236802656392,8849130033,236802656392,36704599,236802656392,236802656392,236802656392,236802656392,236802656392
Network_09R-195,175,1208412,1271906,1563806,1260892,1444933,1217860,1867312,1266001,1254996,1232063,1327731,1693240,1425373,4534208,214970773652,2755788,214970773652,768053475,1417292,6566302670,214970773652,23286355,214970773652,214970773652,214970773652,214970773652,214970773652
Network_09R-195,177,1208156,1270687,1562641,1263152,1451293,1217680,1866967,1251214,1253848,1231121,1323811,1661600,1454113,360852870,1566271,2491768,2090551,756613578,1390571,6655979311,214689045266,22718641,214689045266,214689045266,214689045266,214689045266,214689045266
Network_09R-195,185,1347560,1470955,1865165,1465666,2634651,1441294,2562731,1592838,1475219,1403781,1535514,2805691,2243407,8829940,239133518685,5039750,2576462,1195787464,239133518685,10263561175,239133518685,37078034,239133518685,239133518685,239133518685,239133518685,239133518685
Network_09R-195,187,1325276,1434420,1806834,1425432,2515629,1401175,2216215,1437741,1390041,1378939,1498124,2273783,1769212,8058151,235484031962,4053090,2428863,1071260539,235484031962,9001636429,235484031962,33769929,235484031962,235484031962,235484031962,235484031962,235484031962
Network_09R-195,188,1299686,1373466,1757058,1368819,2196116,1353147,2095628,1357625,1356900,1339404,51707617784,2090489,1910034,7359232,1822076,4200728,2343524,1018335170,233519809294,10555904383,233519809294,32635526,233519809294,233519809294,233519809294,233519809294,233519809294
Network_12R-050,2,961113,967502,1313299,965057,1070212,967018,1455880,1027814,970677,981757,1006902,1577807,1564512,2858071,1151195,2937857,1456717,1111199,2203729,48623438469,48623438469,48623438469,48623438469,48623438469,48623438469,48623438469,48623438469
Network_12R-050,4,1101993,1107845,1477811,1106498,1217416,1107572,1597688,1155614,1111612,1120389,1156408,1740388,1727958,2943349,1301798,3329054,1605514,1276034,2359636,48623560052,48623560052,48623560052,48623560052,48623560052,48623560052,48623560052,48623560052
Network_12R-050,5,1052210,1058028,1406953,1056841,1163384,1058293,1548705,1086679,1062148,1069287,1097422,3043884,1672198,2846543,1235403,3006574,1549898,1205342,2248232,48623509777,48623509777,48623509777,48623509777,48623509777,48623509777,48623509777,48623509777
Network_12R-050,6,1133042,1139088,1496606,1137828,1243084,1139322,1633305,1181636,1143410,1151702,1172896,3053521,1753762,2951965,1333333,3067663,1623708,1295074,2390698,48623576122,48623576122,48623576122,48623576122,48623576122,48623576122,48623576122,48623576122
Network_12R-050,16,1138129,1144189,1914239,1143428,1240049,1144768,1726991,1213168,1150013,1175447,1187081,3157360,1812540,3021290,1338963,2620780,1733944,1302083,2338629,48570242396,48570242396,48570242396,48570242396,48570242396,48570242396,48570242396,48570242396
Network_12R-050,17,920457,926556,1696088,925578,1023020,926898,1507953,940478,931160,949795,1018414,2873659,1576583,2883060,1124641,2266631,1534651,1083571,2114735,48570083810,48570083810,48570083810,48570083810,48570083810,48570083810,48570083810,48570083810
Network_12R-050,20,981304,987305,1367113,986327,1086009,988060,1571230,1015071,991346,1010900,1023579,2938876,1635231,2862318,1187869,2152862,1574898,1141740,2187428,48570119066,48570119066,48570119066,48570119066,48570119066,48570119066,48570119066,48570119066
Network_12R-050,21,957118,963029,1264704,961685,1056347,962959,1446853,1042532,966754,975326,1007122,2383127,1496155,2668640,1138262,3024950,1485244,1064455,2025847,48629240611,48629240611,48629240611,48629240611,48629240611,48629240611,48629240611,48629240611
Network_12R-050,27,903015,908643,1210803,907495,1029772,908795,1393883,983224,913197,924761,951214,2299219,1444080,2584181,1102288,2870444,1431878,1010600,2014410,48629205647,48629205647,48629205647,48629205647,48629205647,48629205647,48629205647,48629205647
Network_12R-050,29,1133910,1139543,1447948,1138587,1224389,1140290,1626996,1238147,1145083,1173832,1188818,2622835,1672152,2818099,1334447,3192468,1668212,1248093,2232624,48629370013,48629370013,48629370013,48629370013,48629370013,48629370013,48629370013,48629370013
Network_12R-050,32,1012337,1018809,1489105,1017525,1189951,1020214,1753254,1087806,1024318,1049302,1052949,3163271,1729743,2946023,1275620,3582724,1521906,1231595,2480809,1383199602,49689165872,49689165872,49689165872,49689165872,49689165872,49689165872,49689165872
Network_12R-050,33,1066937,1071551,1545904,1070441,1217505,1073136,1807047,1164270,1077857,1109255,1117247,3214348,1785355,3065891,1329946,3605101,1578698,1288754,2550080,1382005656,49689207740,49689207740,49689207740,49689207740,49689207740,49689207740,49689207740
Network_12R-050,37,956117,962574,1453619,961261,1097147,963892,1669219,1066849,966494,995074,1006037,3047440,1685591,2852016,1214866,3493692,1617811,1195647,2509245,1381911446,49689140100,49689140100,49689140100,49689140100,49689140100,49689140100,49689140100
Network_12R-050,39,1217670,1221179,1712469,1219970,1340458,1222660,1956885,1292962,1227045,1257581,1262519,3365967,1930529,3230848,1480069,3564006,1745039,1455317,2707359,1379570103,49689311987,49689311987,49689311987,49689311987,49689311987,49689311987,49689311987
Network_12R-050,40,1016040,1022468,1503407,1021194,1149222,1023924,1758273,1097713,1045097,1056631,1058068,3193527,1738163,2911374,1275755,3864000,1536300,1245824,2474544,1381953648,49689174949,49689174949,49689174949,49689174949,49689174949,49689174949,49689174949
Network_12R-050,42,976836,982547,1334513,981325,1087365,982956,1603972,1012006,989494,1022699,1032686,3091114,1617364,2656005,1179211,3458167,1578725,1096193,2364759,958744289,47855368427,47855368427,47855368427,47855368427,47855368427,47855368427,47855368427
Network_12R-050,45,1084122,1089790,1444003,1088555,1202746,1090278,1710206,1142152,1096857,1124889,1140708,3186275,1755919,2747560,1287783,3564095,1687856,1206046,2471987,960766511,47855449050,47855449050,47855449050,47855449050,47855449050,47855449050,47855449050
Network_12R-050,46,1159482,1165254,1522517,1164056,1278385,1165750,1780924,1191596,1172457,1199317,1216171,3279962,1830862,2943380,1363341,3636543,1766041,1284738,2547492,958932305,47855507716,47855507716,47855507716,47855507716,47855507716,47855507716,47855507716
Network_12R-050,47,929773,935545,1297208,934314,1047014,935920,1555885,999389,941389,975860,986263,3004924,1585312,2605954,1130725,3405035,1541901,1058926,2311950,958694532,47855343047,47855343047,47855343047,47855343047,47855343047,47855343047,47855343047
Network_12R-050,49,1175342,1181190,1547802,1179325,1289459,1181120,1800695,1255835,1188470,1220596,1231548,3289953,1849960,2911471,1363505,3639505,1790250,1308869,2562067,958941588,47855508786,47855508786,47855508786,47855508786,47855508786,47855508786,47855508786
Network_13R-103,5,719811,719670,1115271,721043,878076,725094,1142720,965420,759301,782730,1377077,4303522,1837351,5940287,1456110,5224397,1395517,320632993,133350013459,22598525,133350013459,133350013459,133350013459,133350013459,133350013459,133350013459,133350013459
Network_13R-103,15,1057754,1057736,1437399,1059079,1232104,1064569,1423624,1341531,1089247,1080959,2200898,4457072,5361806,6833097,1678419,5191057,1918932,438946049,142928043472,11346147,142928043472,142928043472,142928043472,142928043472,142928043472,142928043472,142928043472
Network_13R-103,25,673341,672202,1012036,673370,835849,678104,1184595,897638,743608,769453,2863113,2815098,4145103,6605651,1268802,5714369,1332549,402716221,131572422280,22623247,131572422280,131572422280,131572422280,131572422280,131572422280,131572422280,131572422280
Network_13R-103,28,714135,714310,1063020,715345,870824,719644,1100657,1051697,788841,769941,1327890,3896653,5394241,5410415,1298446,11505179,1423137,184395835,133316696814,3887838,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814
Network_13R-103,43,663887,663344,1005838,663921,821289,668962,1228872,903761,700849,761147,3859749,3520855,4708672,6529038,1305345,5063455,1478825,373740979,131614081154,21930730,131614081154,131614081154,131614081154,131614081154,131614081154,131614081154,131614081154
Network_13R-103,45,710544,709795,1056719,711117,869457,715505,1127054,966184,747605,782568,1410344,2206718,5334989,6075102,1327532,8367588,1383441,320343122,132940892455,25686798,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455
Network_13R-103,46,759184,758350,1105800,759917,922769,764027,1179848,1298238,796372,35106488,1616217,3428655,6716461,6395959,3502433,4470027,1404717,324203116,134315911797,26888516,134315911797,134315911797,134315911797,134315911797,134315911797,134315911797,134315911797
Network_13R-103,47,816022,815504,1166431,816944,981041,821694,1218655,1085027,876226,837362,2588679,2492960,4046645,6225419,1432205,4585862,1543281,291265693,136373317144,24244112,136373317144,136373317144,136373317144,136373317144,136373317144,136373317144,136373317144
Network_13R-103,51,934024,934395,1301608,937796,1093126,940147,1313097,1198100,968529,956811,2107933,2419431,7840153764,5852308,3059650,5581966,1870094,282768172,140361244173,7467477,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173
Network_13R-103,52,962607,962418,1340431,964314,1131555,968817,1313576,1220701,994402,1377921,2271744,6061411,7438090099,5982910,1565565,4325891,1811400,359312297,140929468209,30017633,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209
Network_13R-103,55,2605655,2603777,3117041,2610497,2875966,2610760,3426574,2856854,2695445,34897438,3164356,4700940,5858158,6810330,3602573,6697098,3806765,184417197,213672263676,17140385,213672263676,213672263676,213672263676,213672263676,213672263676,213672263676,213672263676
Network_13R-103,63,1118621,1118704,1454756,1119684,1222845,1119122,1617013,1230731,1172356,1136917,2159338,2383381,3179914,4479364,1311014,4141555,8661064,19079562,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262
Network_13R-103,68,2428306,2427019,2879483,2431763,2669335,2432929,3327906,2641140,2518381,2476397,3009183,4209839,4575697,6415358,2915434,6239225,3529116,4892321,208339321493,9860267,208339321493,208339321493,208339321493,208339321493,208339321493,208339321493,208339321493
Network_13R-103,72,1660676,1659106,2082200,1661927,1889454,1665041,2117237,1896446,1736747,1691254,2043621,3047320,2171500,5133124,1851859,3684468,2543924,2784383,187091589446,834066350,187091589446,187091589446,187091589446,187091589446,187091589446,187091589446,187091589446
Network_13R-103,75,1245656,1244460,1614865,1246249,1454318,1248479,1657439,1371734,1302786,1270078,1797817,2437928,1834188,4763064,1692920,5806213,2231936,2280124,174847703691,5490971,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691
Network_13R-103,81,1416070,1414583,1775199,1420993,1628449,1418707,2345309,1594103,1513820,30107672,2184354,3367925,3008425,5169707,1758395,6426746,2320127,28011559,181134786397,4027525,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397
Network_13R-103,83,2597936,2596441,3108589,2600034,2847802,2601470,3362239,2863366,2687912,2644036,3435878,4603220,6275892,6566245,2980980,4760714,3800012,7550113,213163124463,7424432,213163124463,213163124463,213163124463,213163124463,213163124463,213163124463,213163124463
Network_13R-103,84,2577927,2577186,3108704,2581201,2788837,2581449,3220795,2772529,2656224,33681965,3759122,4268160,3836540,6534293,3100496,4596056,3624705,6810862,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004
Network_13R-103,85,2112424,2111513,2575194,2113382,2341038,2116158,2467236,2215506,2158482,2155946,2707024,3057320,2966368,5612507,2588059,4728760,2973154,3166529,197033227026,510491114,197033227026,197033227026,197033227026,197033227026,197033227026,197033227026,197033227026
Network_13R-103,86,1848904,1847276,2303903,1849322,2076301,1852522,2213288,2070833,1887914,1882069,2124141,2707176,2381452,5698454,2094114,5138303,2700011,2687174,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405
Network_14R-050,5,1989360,1987988,2152056,1988262,2212060,1994237,2961754,2037310,2007367,1998705,2208767,10412167,12336589,5584815,2306368,24564378,194208799,48935025,117147491822,4433629872,117147491822,117147491822,117147491822,117147491822,117147491822,117147491822,117147491822
Network_14R-050,6,2057013,2055618,2267970,2057225,2279621,2061108,3035254,2136612,2075037,2064750,2276019,10476375,12404225,5676306,2186013,30873911,146848191,49001240,117147541943,4438965273,117147541943,117147541943,117147541943,117147541943,117147541943,117147541943,117147541943
Network_14R-050,7,2074648,2072263,2246657,2071622,2300686,2076583,3029736,2111745,2091022,2085499,2333781,9636009,11043066,5618933,2088869,23193253,63758917463,49039095,11372666,5950852825,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089
Network_14R-050,9,2311353,2309254,2494019,2309271,2575552,2316203,3277790,2485065,2330065,2323572,2543195,10004529,12816897,5827516,2335717,21881490,55372527035,49273396,117147720388,5371025469,117147720388,117147720388,117147720388,117147720388,117147720388,117147720388,117147720388
Network_14R-050,10,1925152,1923429,2117706,1923880,2124306,1929505,2872990,1979237,1942658,1934771,2145899,10346238,13177285,5384360,21181997,23324621,63752927006,48869043,117147438310,5039489707,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310
Network_14R-050,11,1977300,1974754,2213442,1974585,2192017,1978397,2933794,2016193,1997965,1983340,2202711,8884703,10312231,5518649,1993449,116101919069,150756395,97468307,116101919069,1916490154,116101919069,116101919069,116101919069,116101919069,116101919069,116101919069,116101919069
Network_14R-050,12,1976205,1975238,2144896,1973866,2168760,1977418,2926713,2032740,1992251,1982967,2203669,8868050,10664824,5487681,1998039,19368669,167483101,97467192,116101918393,1916489291,116101918393,116101918393,116101918393,116101918393,116101918393,116101918393,116101918393
Network_14R-050,14,2266381,2264176,2453181,2264114,2492154,2268184,3211534,2313292,2284118,2274946,2486361,9342115,11318475,5729713,2281915,15685687,299617926,97774922,116102134698,1916785501,116102134698,116102134698,116102134698,116102134698,116102134698,116102134698,116102134698
Network_14R-050,16,2110932,2108673,2276691,2108203,2318358,2111496,3027766,2167203,2127056,2116329,2335022,9840039,10286172,5647251,2131132,15295706,202121213,97601604,116102019488,1916624721,116102019488,116102019488,116102019488,116102019488,116102019488,116102019488,116102019488
Network_14R-050,27,2132195,2130268,2317347,2129913,2346663,2133366,3068775,2201641,2149388,2141530,2392622,9721385,12491263,5393022,2154922,20205677,61902660095,33047018,114045671712,1952537938,114045671712,114045671712,114045671712,114045671712,114045671712,114045671712,114045671712
Network_14R-050,28,2413248,2411311,2608781,2411532,2617575,2414758,3367047,2475755,2430751,2424697,2668914,10835533,14314483,5703394,2441941,22318473,63468830084,33343361,114045888704,1952818777,114045888704,114045888704,114045888704,114045888704,114045888704,114045888704,114045888704
Network_14R-050,30,1993445,1992263,2229412,1993767,2202144,1995580,2937516,2063422,2013625,2002306,2213962,11852119,11359778,5513887,2027257,21477384,27364266441,32898090,114045564809,1952393128,114045564809,114045564809,114045564809,114045564809,114045564809,114045564809,114045564809
Network_14R-050,35,2050224,2046292,2264668,2045041,2248619,2049348,2927711,2076835,2065107,2066448,2277798,11636546,132029899,5241797,3858886,20055378,106713311,104449654,112274613832,3637816432,112274613832,112274613832,112274613832,112274613832,112274613832,112274613832,112274613832
Network_14R-050,38,2406618,2400866,2650610,2400845,2613142,2404692,3323231,2446441,2421102,2415143,2679564,11818594,12823590,5639323,2431180,18352357,45074801092,104831876,112274887023,3854278225,112274887023,112274887023,112274887023,112274887023,112274887023,112274887023,112274887023
Network_14R-050,39,2381603,2375580,2645711,2375576,2570897,2380027,3273382,2402402,2396028,2386705,2634703,11132473,12515768,5650942,2413497,23740694,34355054855,104790921,112274836497,3450829453,112274836497,112274836497,112274836497,112274836497,112274836497,112274836497,112274836497
Network_14R-050,43,2085086,2078347,2487687,2078156,2282969,2081877,2964285,2117260,2100893,2083257,2396828,9463815,10160458,5042847,2092015,19505971,13541699,67612629,111202078332,4296583112,111202078332,111202078332,111202078332,111202078332,111202078332,111202078332,111202078332
Network_14R-050,45,2063285,2058116,2336607,2057812,2253601,2061661,2923115,2084276,2076442,2062238,2410743,10788880,10263745,4992071,2072516,35124445,147988557,67591035,12880991,4004841066,111202066404,111202066404,111202066404,111202066404,111202066404,111202066404,111202066404
Network_14R-050,47,2129795,2123343,2319546,2123011,2331783,2126986,3049952,2147996,2143503,2130013,2461513,8263131,10283609,4914982,2144551,21603341,60177303912,67674057,10963467,4593004267,111202124734,111202124734,111202124734,111202124734,111202124734,111202124734,111202124734
Network_14R-050,48,2430502,2425385,2626575,2425305,2644110,2429220,3350664,2456160,2444180,2434963,2808318,8647460,10612019,5203868,2438230,22721423,61078080182,67994685,111202358809,4597332153,111202358809,111202358809,111202358809,111202358809,111202358809,111202358809,111202358809
Network_14R-050,49,2384787,2379623,2555575,2378009,2573258,2382368,3280035,2421352,2398036,2429057,2722196,9056876,10727910,5237194,2405662,63794958,46677362396,67931832,11228675,4496333781,111202290362,111202290362,111202290362,111202290362,111202290362,111202290362,111202290362
Network_20R-100,13,1988696,1995371,2064816,1988843,2308456,1994470,2333594,2002703,2013459,2062738,2312291,4870061,6050182,5018523,34435288447,7417060,176691475308,2597274,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308
Network_20R-100,15,2142606,2144368,2214907,2143316,2508027,2148925,2486959,2154930,2168309,2212613,2463677,4272204,6374924,4315269,2217182,7588638,176691582649,2750084,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649
Network_20R-100,16,2310530,2317691,2387324,2311231,2620921,2316857,2657410,2322964,2337349,2382613,2635656,4207048,6190398,5385415,176691705622,4755613,176691705622,2921689,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622
Network_20R-100,21,1854591,1856688,1929052,1855325,2156374,1860918,2154050,1869439,1873441,1895675,2205115,4697738,620424584,5677384,1878681,8497264,173193227288,2036972,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288
Network_20R-100,25,2074753,2081526,2146363,2075431,2439867,2080944,2373383,2217499,2093626,2102805,2425268,4176456,6869234,4264702,2136537,8794963,173193383611,2254695,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611
Network_20R-100,32,1933756,1935501,2015172,1934093,2383924,1939337,2233603,1953130,1952924,1996357,2248817,4350474,6896108,4341352,2005827,7982199,172479978725,2095977,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725
Network_20R-100,42,1967447,1974044,2045679,1967937,2302955,1973548,2280189,2014828,1988556,1992947,2287298,4069499,7390661,4368741,25864890747,6611040,174199574656,61045104,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656
Network_20R-100,45,2201375,2203765,2278797,2201949,2579422,2207561,2513451,2948718,2222144,2241638,2521222,3720996,6820050,4553264,35424824452,7718656,174199740432,61277546,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432
Network_20R-100,51,1903964,1915475,1990543,1914082,2229576,1919056,2204202,1936497,1927875,1946582,2118979,3413008,4992948,4396833,2209670,4325912,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928
Network_20R-100,55,2119796,2130344,2204920,2129949,2505747,2134852,2423240,2173918,2143768,2162272,2335719,2859403,5307689,4589844,2306641,4568322,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475
Network_20R-100,57,1981511,1993162,2068760,1991632,2337550,1996621,2286209,2031581,2006325,2066228,2195704,2897608,5249339,4473897,2231796,4144618,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892
Network_20R-100,60,1895100,1906406,1981583,1925466,2192318,1910122,2195568,1912073,1919561,1938290,2110759,2741257,5035435,4406901,1964668,4252019,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405
Network_20R-100,65,1983399,1989575,2054733,1983944,2157938,1988911,2231128,1992432,2001488,1999526,2289923,3416904,7878323,3598933,2039613,7359813,157752588934,2230235,157752588934,157752588934,157752588934,157752588934,157752588934,157752588934,157752588934,157752588934,157752588934
Network_20R-100,69,2233174,2234650,2329229,2233869,2522301,2239013,2487559,2246552,2253387,2256386,2543479,4231205,8138501,30259977,2263195,8138196,157752768209,2530842,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209
Network_20R-100,82,1815462,1830644,1882729,1825394,2152473,1830227,2059456,1830330,1837018,1832292,1940393,2782108,2676786,3419855,1840425,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375
Network_20R-100,85,2048520,2059346,2119663,2058657,2391312,2063422,2296194,2057460,2070529,2062478,2173745,3042684,2905705,3625640,2071889,154756530899,154756530899,2255161,154756530899,154756530899,154756530899,154756530899,154756530899,154756530899,154756530899,154756530899,154756530899
Network_20R-100,89,2289261,2298885,2404657,2298262,2614696,2303196,2540197,2304494,2312230,2329644,2414408,3276501,3173964,5076028,2351429,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714
Network_20R-100,91,1779383,1788013,1849610,1788140,2062878,1792897,1993334,1789419,1800198,1866861,2015797,2706095,2604273,3299442,1852369,154479562737,154479562737,1932239,154479562737,154479562737,154479562737,154479562737,154479562737,154479562737,154479562737,154479562737,154479562737
Network_20R-100,95,2003263,2012434,2070558,2011965,2329153,2016622,2216882,2011546,2024139,2084226,2238442,2907528,2821905,3546879,2060271,154479721343,154479721343,2153645,154479721343,154479721343,154479721343,154479721343,154479721343,154479721343,154479721343,154479721343,154479721343
Network_20R-100,96,2162420,2173529,2234307,2173096,2475108,2177793,2378724,2174055,2185646,2249182,2401808,3096151,2982172,3743549,2267802,154479839136,154479839136,2316623,154479839136,154479839136,154479839136,154479839136,154479839136,154479839136,154479839136,154479839136,154479839136
Network_25R-060,3,2849983,2871622,3066563,2915186,19231674,5466856,24805445,4236399,2936130,210832453268,35187217,4244359857,210832453268,141621925,3010762,210832453268,132728435422,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268
Network_25R-060,9,3363813,3361204,4958780,3433677,18831910,4737814,25585122,3451578,3453564,210832914836,28955038,4216876899,34843399,142207288,3404383,210832914836,132935084766,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836
Network_25R-060,10,2687650,2709468,2952800,2755935,18686102,3002484,22331063,2696518,2770483,210832318262,152242019,4078516520,210832318262,141475976,2832723,210832318262,132721144272,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262
Network_25R-060,11,2711215,2733612,2923814,2775866,19314066,6891113,78190496737,2965768,2799103,209273459036,30992893,3613539992,209273459036,37264670,2751311,209273459036,130420244718,156422336,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036
Network_25R-060,15,2948242,2971397,3173475,3020384,18334750,4124195,23907918,3039247,3025771,209273654336,21331350,4155200671,209273654336,37495605,3077199,209273654336,130336477571,156657556,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336
Network_25R-060,17,2647162,2664842,2853899,2758649,20690779,14634156,26393923,2699017,2740428,209273486502,34962073,4390713221,209273486502,37229228,2889343,209273486502,130618605318,156435332,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502
Network_25R-060,23,2817076,2840139,3068111,2880663,19732316,2839088,8704972,3032292,2906772,208651975969,208651975969,4023729885,208651975969,59333093,3005028,208651975969,132202560248,2775775538,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969
Network_25R-060,25,2911916,2933343,3153070,2974528,18090022,5320815,20839419,2997775,2989038,208652034328,24792659,4124423609,208652034328,59430846,3116265,208652034328,132326781750,2775853247,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328
Network_25R-060,27,2616710,2637673,2932538,2720994,19908828,11107448,18798899,2741177,2714884,208651878597,224002616,4297866560,208651878597,59186223,2681198,208651878597,132465959654,2775628259,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597
Network_25R-060,37,2636478,2641140,3061921,2868374,21097042,9028016,8422140,2731512,2713071,210428494949,113346069,5187372341,210428494949,39375873,2922644,210428494949,132338761374,160011153,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949
Network_25R-060,39,3319437,3912910,3583706,3378798,24659625,7555234,122222134,3357200,3378560,210429055683,45376429,5062154662,210429055683,40090830,3558801,210429055683,132434770407,160814773,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683
Network_25R-060,42,2737010,2762253,3001691,2807659,21218421,9068498,8538674,3113656,2826289,211164590453,233796208,5243940124,211164590453,215546139,2778835,211164590453,211164590453,4225423,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453
Network_25R-060,43,2890671,2915644,3166450,3011554,20013847,10091613,8760866,2988950,2984433,211164726525,43082619,5255784116,211164726525,215705983,3085443,211164726525,132829993593,4386986,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525
Network_25R-060,44,3152751,3328911,3721383,3243642,19921948,7884277,7746196,3230430,3245365,211164977878,46874944,5257788259,211164977878,215986547,3183742,211164977878,211164977878,4679407,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878
Network_25R-060,45,2979815,3004798,3225936,3065619,19373413,4215839,123141838,3142707,3067800,211164783965,51854643,5183818736,211164783965,215789471,3146168,211164783965,133071635240,4461437,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965
Network_25R-060,50,2714068,2772145,2900338,2838021,19850643,3452684,10174998,2811629,2801207,211164578113,377027302,5085895213,211164578113,215536453,2955146,211164578113,211164578113,4215438,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113
Network_25R-060,54,3237060,3257103,4222696,3302316,17293529,7672463,22319672,3344045,3308182,208949456437,106920774,3824146437,208949456437,34652387,3410749,208949456437,132626533947,33387295,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437
Network_25R-060,55,3046609,3069242,3881506,3117466,19521182,3339011,22388217,3183461,3117122,208949151960,106648649,4003427994,208949151960,34432364,3080981,208949151960,208949151960,33058981,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960
Network_25R-060,56,3225830,3223383,4134432,3241179,18793265,4452369,26016078,3756316,3297475,208949306845,105841817,4053879752,208949306845,34623085,3270216,208949306845,132707622439,33248414,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845
Network_25R-060,59,3550208,3572362,4957071,3616225,18312351,6138994,23557422,3830131,3642959,208950057707,951627248,3799700000,208950057707,34971195,3782539,208950057707,132752494895,34024186,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707
Network_30R-048,2,940236,940630,1244142,940701,1061222,940868,1282162,2366931228,989320,1026118,2273236,1002092,251334329734,2004992,251334329734,1978069,151214467440,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734
Network_30R-048,5,1038782,1039123,1331504,1039253,1165429,1039422,1369189,1200448311,1087589,1098921,2895340,1093592,254539900980,2390076,254539900980,1873750,254539900980,1398739,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980
Network_30R-048,9,912986,913326,1187155,913440,1034253,913616,1258528,1970843240,961434,992797,2330134,969870,250010813369,2100159,250010813369,1854550,250010813369,1266474,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369
Network_30R-048,10,807902,812035,1051197,808327,923057,808510,1082081,4225172624,858808,892265,2889048,863254,244876756574,1694850,244876756574,1742691,148815343311,1114178,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574
Network_30R-048,12,1038791,1039131,1361857,1039265,1161524,1039424,1354774,1707321263,1087354,1124316,2512549,1094118,254615896194,2337478,254615896194,1954753,36771828574,1434121,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194
Network_30R-048,13,978541,978908,1276900,979009,1109383,979203,1302828,1855860243,1026470,1067807,3542565,1033648,252655869857,2044941,252655869857,1843241,36681528696,1346630,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857
Network_30R-048,14,1038783,1039141,1353987,1039252,1164477,1039431,1351390,1510913581,1086336,1130379,2635814,1093747,254641743556,2063780,254641743556,1928103,36783081386,1449659,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556
Network_30R-048,15,1123320,1126573,1739784,1123491,4623400,1132280,1453441,2379905,1293742,1292991,254267969966,2859467,2884704,12293630,20314876,8670264,37487127082,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966
Network_30R-048,19,1039073,1039267,1490770,1039375,1270332,1039576,1439937,2874037,1121320,1145662,3727439,1098953,254871437694,2971952,254871437694,2184097,254871437694,1599704,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694
Network_30R-048,20,1038999,1047819,1490232,1039330,1249445,1039506,1413716,2968534,1113253,1143538,4631002,1097604,254872078439,2786655,254872078439,2114797,36832935926,1588670,254872078439,1550095377,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439
Network_30R-048,24,1052015,1065928,1572301,1055232,4448900,254180642166,1443844,3407214,1204621,1182077,254180642166,2969279,21588844,11754467,17617399,5224360,37902660690,1870912,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166
Network_30R-048,25,1045299,1055177,1508667,1042288,2631229,2835876,1442156,2697260,1171645,1168580,3947755,1760308,40322591,7557165,16803063,6446117,37898043181,1940016,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945
Network_30R-048,26,1255257,1257430,1847274,1255113,4673148,1261586,1606826,2367163,1425560,1400042,254642696776,4531182,93349218,8088887,14120930,9960043,37529399351,102900817,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776
Network_30R-048,32,1042341,1048448,1512339,1041585,3535653,1388764,1426725,2732197,1174018,1178656,4400934,1767163,4386347,7347334,17023123,5786066,36689761980,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436
Network_30R-048,34,1047528,1063095,1601317,1047073,4927169,4108179,1411876,2444897,1212373,1183046,9309986,2575800,2313803,7982060,254289902399,5403227,36700225838,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399
Network_30R-048,35,1048627,1051542,1632683,1048603,5574791,1057857,1407929,2594567,1218186,1251076,254316968209,2806909,2289501,11112403,17207177,8864647,36659650559,1809029,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209
Network_30R-048,36,1168611,1173337,1813140,1168754,4703404,1177410,1503016,2334289,1340410,1456403,2925362,3586391,6474068,12919689,254514202600,8405508,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600
Network_30R-048,39,1124474,1129720,1778904,1123891,4580794,1132142,1472635,2353197,1293281,1295649,254394648993,4473896,3844861,8123705,18850822,10876987,36825609097,2038900,254394648993,10619713689,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993
Network_30R-048,41,1046496,1071309,1610833,1044527,4336939,1669158,1398867,2548208,1188714,1203438,46702856,2233371,2195142,10642366,23929415,4380535,254671485030,13912634,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030
Network_30R-048,45,1100591,1103293,1746433,1100030,4233076,1109421,1445944,2361969,1269241,1283837,254808802724,2817821,3025148,12105491,84509047655,7481071,36861501249,2038339,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724


==> figures/final_event_data/division2.csv <==
Network model,scenario,Lawrence Livermore National Laboratory,Georgia Institute of Technology (Sun),University of Colorado  Boulder,Lehigh University,Northwestern University,gravityx,ARPA-E Benchmark,BAT,Pearl Street Technologies,Mississippi State University,"Global Optimal Technology, Inc.","Bigwood Systems, Inc.",National Renewable Energy Laboratory,The Optimization Firm,GERSUSA,Argonne National Laboratory,Penn State,Case Western Reserve University,Lawrence Berkeley National Laboratory,Georgia Institute of Technology (Meliopoulos),OKReactors,University of Nebraska Lincoln,University of Texas Arlington,Clemson University,University of Utah,San Diego State University,Slack
Network_02O-173,1,281912,281033,280571,302912,312776,281386,286159,348173,282558,340623,283166,313173,447725,738088,281727,280523,76840898,862955,1419315,5524478,942874068,31546034611,31546034611,31546034611,9596053558,31546034611,31546034611
Network_02O-173,5,289478,287164,287731,399609,353967,289472,292066,390559,290056,351376,290977,327710,870187,1024419,464321,287747,1068340,1239240,1447327,41652662,1182326217,34218030414,34218030414,34218030414,10577163877,34218030414,34218030414
Network_02O-173,9,408308,406954,407678,412421,578152,408594,419521,550000,411602,1042858,420938,462513,1146310,1076653,3362161,408067,1842611,824721,2819620,8102176,2715001513,22501808,37040315057,37040315057,17578480732,37040315057,37040315057
Network_02O-173,15,431113,437662,428255,1159707,1671281,429178,450173,566983,530503,1008424,446406,512098,3049112,1898947,3164012,444904,3022029,1402643,2537186,112438897,2231586515,38270696330,38270696330,38270696330,17646466664,38270696330,38270696330
Network_02O-173,33,300446,298941,299248,313674,415547,299841,307136,372587,302813,568925,301819,302177,491610,589835,3183322,299340,752145,710131,2186997,5860140,828805053,32293790039,32293790039,32293790039,32293790039,32293790039,32293790039
Network_02O-173,65,386064,383095,383994,393624,916691,386259,395812,511250,388711,685811,387375,386957,1047566,2459178,1608036,383580,1801960,1134316,1481478,7314646,1784112761,37662891968,37662891968,37662891968,17090923641,37662891968,37662891968
Network_02O-173,67,298615,296478,296908,308794,357643,298229,307009,388738,300795,502677,305016,348821,626404,1053925,468325,298603,943685,832437,2073113,33172853748,1646085909,33172853748,33172853748,33172853748,33172853748,33172853748,33172853748
Network_02O-173,72,473471,470916,467898,477880,772522,473278,483505,646062,476967,1151998,492142,38106723531,2053745,1312097,2147082,473971,2430518,1152410,4501788,9558116,3085400632,38106723531,38106723531,38106723531,18545777158,38106723531,38106723531
Network_02O-173,75,321224,318854,319325,325153,492632,320318,327210,423797,323574,513832,325534,329957,760904,879242,1153824,320291,1723695,1141822,805770,152924313,1237990973,34881073088,34881073088,34881073088,34881073088,34881073088,34881073088
Network_02O-173,123,461130,455724,448703,459091,1261825,453527,467364,600759,564726,1333734,454274,1668561,960342,1189088,2434304,455150,2293604,1051657,236098594,282077141,2461369403,40951281700,40951281700,40951281700,40951281700,40951281700,40951281700
Network_02O-173,128,375060,385332,373756,381625,591476,374672,388326,517944,379813,731645,378592,37110335825,1096462,1164629,10222017,373354,2380784,1161048,2460688,16798785,2056881249,37110335825,37110335825,37110335825,37110335825,37110335825,37110335825
Network_02O-173,131,363756,379600,360654,371825,865889,361969,375573,460902,367112,481357,364536,898736,2843342,1481368,4617160,362340,1697632,1629076,1383237,429528341,1297637747,35579808858,35579808858,35579808858,13557945256,35579808858,35579808858
Network_02O-173,135,357280,354474,355120,363357,832285,356677,370829,482902,361503,652870,359488,435675,1304929,1184267,1443734,355202,2326949,1385995,41944841,6120543,1774915906,35445862950,35445862950,35445862950,35445862950,35445862950,35445862950
Network_02O-173,136,281648,279439,280522,284129,318730,280550,286037,358563,282886,362214,285711,33126792638,492273,851144,1283389,279936,773907,852922,1149042,6011147,937005336,33126792638,33126792638,33126792638,33126792638,33126792638,33126792638
Network_02O-173,140,309895,310035,309488,313730,328019,309288,312537,395969,310500,338069,313103,310936,432140,1012094,960153,308829,718155,689748,1684321,4961358,1006370433,32259854336,32259854336,32259854336,32259854336,32259854336,32259854336
Network_02O-173,156,362778,360406,361825,365753,414000,361883,369398,481999,363653,416254,365797,419723,787559,1037492,753701,361611,904484,1034098,20902833,6874762,1768784916,34751021200,34751021200,34751021200,34751021200,34751021200,34751021200
Network_02O-173,159,298611,296848,297686,302496,328346,298223,303253,389827,300633,505081,302202,300788,454909,1272367,500226,298647,809335,847243,1113325,6863884,1210029094,32990049213,32990049213,32990049213,10545128059,32990049213,32990049213
Network_02O-173,165,320051,317795,318160,325141,468432,319233,328814,443281,322143,428230,323628,34610474768,935052,1535393,1487237,319356,1335006,1461268,1618024,103789854,1875470752,34610474768,34610474768,34610474768,13119673531,34610474768,34610474768
Network_02O-173,167,352071,350364,350941,365182,596219,351948,363147,475880,355218,528028,359530,359683,1135932,1262531,2773893,351576,1212977,1436061,1445131,7038344,1537522169,35686942005,35686942005,35686942005,13986249335,35686942005,35686942005
Network_02O-173,169,440844,438538,439196,903996,989740,440496,458115,616850,446724,821355,449689,485681,1275368,1366970,1936707,448778,2621663,920295,119554367,231268268,2095207631,256966771,38932235246,38932235246,38932235246,38932235246,38932235246
Network_03O-200,12,265150,263473,258718,307344,283919,260019,301653,381381,265745,1483357,272790,284238,5375845,287202,317084,290200,7684532,5047650,17318282,925277184,15108456,32830417,13805752103,13805752103,8186023790,13805752103,13805752103
Network_03O-200,15,234225,231117,230426,243453,240672,230477,239670,311969,230836,1611831,236868,240835,236919,233227,230612,231257,3027757,230920,573083,655880534,10090034,25017943,11300972644,11300972644,4170147777,11300972644,11300972644
Network_03O-200,25,265692,265743,260058,350664,305313,261883,327258,2988785,270402,1453529,292828,287995,1695368,295769,2189133,275270,5645928,11563918,29990499,958309647,16568847,33279835,14021408231,14021408231,7686521299,14021408231,14021408231
Network_03O-200,55,264515,262078,257225,321904,294996,259249,311515,958995,267874,1426973,299036,285388,321235,305093,1540356,269467,8651578,210354467,47954529,943644604,17495386,33380810,14026804794,14026804794,14026804794,14026804794,14026804794
Network_03O-200,62,246559,244178,243425,263789,250095,243492,254863,334231,244536,1344573,252352,257165,250417,249767,1800717,244536,7825128,243974,1435055470,663933452,11304762,29659714,12004991660,12004991660,5364814819,12004991660,12004991660
Network_03O-200,65,241891,240734,240644,244801,246450,240676,244846,315136,240740,458926,241523,248599,242402,488664,876962,240783,343891,240907,364559,478381895,6897660,9363711,240727,10936783021,10936783021,10936783021,10936783021
Network_03O-200,68,248774,244527,243673,264637,250618,243770,255348,333572,244934,1499854,248350,257746,251433,250264,2012131,244108,9101972,244301,1433680808,711415642,11693503,30135501,12132585245,12132585245,12132585245,12132585245,12132585245
Network_03O-200,72,259524,259259,254600,317458,339288,256223,305650,522579,265491,1091395,281805,282003,358251,279646,3216135,269664,13151785,235171873,24930512,1012765316,14907532,32078179,13535187088,13535187088,13535187088,13535187088,13535187088
Network_03O-200,111,215787,214715,214523,218531,220101,214555,219374,285819,214626,375098,215414,222389,216310,824763,842191,214637,580704,214766,348006,10820831519,7400960,9253129,214615,10820831519,10820831519,10820831519,10820831519
Network_03O-200,121,220160,217956,216906,241748,223788,217008,241568,302907,217868,1393295,227472,231459,224570,224857,6205201,219280,4903745,217448,811253,11628800330,11017579,28738652,11628800330,11628800330,11628800330,11628800330,11628800330
Network_03O-200,135,213756,213586,213585,214793,216274,213611,216331,277866,213673,230501,213865,218578,215255,214590,214913,213710,266006,213776,299100,435628678,6016063,4455900,213641,10567659039,2648027537,10567659039,10567659039
Network_03O-200,148,201955,201931,201934,202517,205520,201954,204397,259990,202018,211508,202193,208384,203489,202457,204390,202066,253572,202069,268098,388485964,4088662,2695064,202119,10103128145,2666422007,10103128145,10103128145
Network_03O-200,154,202569,202359,202361,203314,206168,202385,204904,264375,202444,214813,202636,208755,204005,203174,206222,202497,262227,202565,285390,416317103,4649097,3750243,202415,10208372646,2418081706,10208372646,10208372646
Network_03O-200,156,200989,200987,200987,201128,203770,201011,201677,243881,201079,209110,201214,203909,202517,201028,206218,201212,259460,201085,243113,314629412,4085721,2414821,201024,10107685829,1411453196,10107685829,10107685829
Network_03O-200,159,200852,200849,200850,200959,203751,200869,201156,239291,200933,208625,201190,203692,202302,200876,200849,200982,257768,200928,237750,291705292,3667856,2000103,200882,10111947795,1539934111,10111947795,10111947795
Network_03O-200,165,210060,208994,206702,234599,223034,206827,245447,293522,208620,2317461,221078,226191,215950,210843,10942576,214085,13264237,207243,1477412055,11593521511,11203572,30164517,11593521511,11593521511,11593521511,11593521511,11593521511
Network_03O-200,166,211412,207493,206533,235331,220838,206650,242806,292881,208016,2318028,220591,226043,215594,210057,10956609,209029,14686668,207095,1477551399,11541546133,11207691,29816736,11541546133,11541546133,11541546133,11541546133,11541546133
Network_03O-200,185,206435,205442,204431,212714,208566,204478,212046,279940,204594,1851713,210291,212582,209140,206673,222902,206429,1279240,204662,543038,10733356206,8425226,17073888,204566,10733356206,10733356206,10733356206,10733356206
Network_03O-200,190,220144,209879,208123,246400,228693,208641,247122,297522,211834,1971832,216007,226765,231543,220855,11538687,211798,13939790,209285,13868373,11918819236,12307208,30742112,11918819236,11918819236,6028990865,11918819236,11918819236
Network_03O-200,195,201790,201793,201797,201974,205315,201816,203490,257633,201885,210380,202053,207244,203360,202349,236330,201904,258456,201943,262285,379828007,4353121,2227517,201960,10101716349,10101716349,10101716349,10101716349
Network_06O-124,5,1432629,1441791,1432648,1434570,1641884,1433969,1434004,5044713,1440970,2083017,1465094,1638123,5709407,2845594,3831110,6616759,5312752,1892585,855530779,273736670,68902633103,68902633103,68902633103,68902633103,58687299172,68902633103,68902633103
Network_06O-124,10,920639,921158,920933,921011,1047515,923883,920911,1065371,925627,1011977,936868,923723,1700445,1022299,1106233,3907940,5580030,948900,1065941,5403203,1803459908,55824788032,55824788032,55824788032,55824788032,55824788032,55824788032
Network_06O-124,17,1446670,1449043,1446604,1448026,1656490,1447963,1447675,5410317,1454852,2177935,1480511,1610915,5803098,3618385,3955658,6798313,6282176,1920598,914739311,272625770,69221939122,69221939122,69221939122,69221939122,69221939122,69221939122,69221939122
Network_06O-124,25,988356,991184,988649,988995,1105803,989197,988556,1177547,995737,1368301,1016302,1027667,2897493,1166485,1381924,2844402,2694033,1018955,7345171,54959960,2455515905,56807274215,56807274215,56807274215,46154542837,56807274215,56807274215
Network_06O-124,35,872159,880886,872459,874641,1023328,873460,872856,1063042,877924,1051603,890387,1634253,2116398,1072572,1008687,4834231,3864312,899691,975991751,56838940566,1704959990,56838940566,56838940566,56838940566,42289760985,56838940566,56838940566
Network_06O-124,36,1063314,1064281,1063695,1063975,1223118,1064407,1063670,1265357,1069302,1169887,1085147,1076847,2536228,1210364,1260142,5001909,4647404,1098703,2510474,6474418,2100010082,59275446883,59275446883,59275446883,59275446883,59275446883,59275446883
Network_06O-124,40,1271315,1274810,1271726,1272539,1468045,1273430,1271884,4049279,1278873,1655711,1295005,1302265,3743392,2103832,2694340,5771976,5388710,1416437,35559471,2380807485,67225835166,67225835166,67225835166,67225835166,67225835166,67225835166,67225835166
Network_06O-124,45,1050864,1055113,1051301,1051703,1200004,1052107,1051430,1217168,1057220,1235530,1071209,1063710,2461750,1355380,1489850,4623124,4581307,1126963,421566656,995943184,2036650375,58865992129,58865992129,58865992129,45529730869,58865992129,58865992129
Network_06O-124,50,1147961,1148742,1148353,1148744,1333756,1150005,1148430,1401739,1154993,1486385,1173833,1167618,3600926,1466048,1397225,5013595,5889616,1200567,807517746,1710064509,2432203704,62644187748,62644187748,62644187748,49957859952,62644187748,62644187748
Network_06O-124,63,1313692,1315790,1314098,1314626,1509834,1315262,1314574,4555062,1321477,1711228,1341746,1322742,3516569,1916279,1659957,5891327,5480486,1384883,22884358,2377220365,65701204718,65701204718,65701204718,65701204718,54233558568,65701204718,65701204718
Network_06O-124,64,1342874,1344805,1343167,1343707,1544090,1345395,1343350,3973653,1350532,1853802,1371342,1376013,3901913,1937522,1906217,6139573,5548443,1469479,220653010,58130370,66511316611,66511316611,66511316611,66511316611,66511316611,66511316611,66511316611
Network_06O-124,65,934309,938385,934632,936824,1089193,935591,935022,1108568,940029,1073786,951872,1011592,2298641,1094391,1135067,4875064,3758289,964681,2240831,1081722858,1836306205,56999952491,56999952491,56999952491,42956576944,56999952491,56999952491
Network_06O-124,72,1075791,1077540,1076099,1077148,1244880,1077171,1076260,1304419,1082869,1424344,1106074,1152129,4990017,1222441,2898087,5552505,4411129,1158286,803724351,1638183473,2493032158,58306772233,58306772233,58306772233,58306772233,58306772233,58306772233
Network_06O-124,75,1005242,1006005,1005558,1005926,1149949,1006454,1005542,1215024,1011184,1132522,1023744,1017687,2593911,1190324,1237376,4531046,3771380,1047806,890105474,6714572,1919362267,58931976500,58931976500,58931976500,45071755374,58931976500,58931976500
Network_06O-124,95,981889,990923,981963,985401,1132729,983505,982186,1161247,988974,1223267,1000903,1090468,2408565,1132843,1187504,4977787,4181986,1030898,1748807,1685286197,2253449501,58661357239,58661357239,58661357239,58661357239,58661357239,58661357239
Network_06O-124,96,1429559,1432061,1429701,1431291,1637531,1430828,1430721,4699071,1437802,2142825,1462557,1575465,6410595,3452819,3380298,6787682,7690955,1656921,992360778,176781005,68883704414,68883704414,68883704414,68883704414,68883704414,68883704414,68883704414
Network_06O-124,98,1116479,1118209,1116862,1117902,1283886,1117654,1116840,1342973,1122672,1327584,1136794,1149347,2849391,1230468,1738867,5496300,5541559,1163068,9145946,51592782,2135364418,62086099959,62086099959,62086099959,62086099959,62086099959,62086099959
Network_06O-124,105,1286783,1288673,1287291,1287780,1487000,1288403,1287449,3845461,1294267,1682075,1312044,1317985,3718850,1793352,1691928,5755925,6151661,1342876,17472431,2344805722,67096259601,67096259601,67096259601,67096259601,67096259601,67096259601,67096259601
Network_06O-124,117,1041113,1042106,1041573,1041682,1195814,1042270,1041515,1217023,1052778,1255891,1065795,1049929,2618076,1161004,1276275,4514518,4877725,1068666,594250604,816639473,2143837800,58178152636,58178152636,58178152636,58178152636,58178152636,58178152636
Network_06O-124,124,908714,909421,908906,909288,1042983,909497,908797,1115942,914630,1123790,933336,960740,2461489,2306285,1346107,3809824,4716358,935523,4987002,1576819402,2046355950,56969616777,56969616777,56969616777,56969616777,56969616777,56969616777
Network_70O-422,21,374222,373975,373992,376225,467613,374274,379898,510815,375032,506802,374724,387938,811107,8320058,2434665,380545,1469665,957083,381671270,104220599,44323064,376185,34574053527,34574053527,34574053527,34574053527,34574053527
Network_70O-422,60,414333,414211,432818,798792,531876,414377,439727,550909,423727,589071,415282,430518,772284,2488513,5996976,420470,41249421130,1226304,293676034,5997378842,66876868,44672214207,44672214207,830454,44672214207,44672214207,44672214207
Network_70O-422,71,395297,395373,395114,504656,501048,395411,402556,541679,396423,523541,396408,407582,2785376,1448993,9626089,398435,1957348,1321742,352970499,1855127779,47249389,1908201,39111678079,39111678079,39111678079,39111678079,39111678079
Network_70O-422,85,413093,412754,413051,876402,534870,413551,460430,578613,452236,601552,414581,437030,2214686,2079204,10112642,421628,43943240758,851810,313419877,4618558712,55476866,43943240758,43943240758,43943240758,33587208525,43943240758,43943240758
Network_70O-422,162,377901,377716,377696,381055,474612,377933,383405,497199,378665,511194,378699,391455,743008,3080220,9635526,384526,1674370,931887,348328719,64162928,31260451,380639,35297807088,35297807088,22699815789,35297807088,35297807088
Network_70O-422,172,379861,379609,379694,384341,478766,379910,385644,505033,380740,513506,380748,393353,675843,2722590,2398766,387888,996869771,921754,332216932,598504964,31324174,35834534852,35834534852,35834534852,35834534852,35834534852,35834534852
Network_70O-422,175,380062,380043,379890,383355,479449,380106,385788,505598,380992,513602,380952,393657,643012,3145311,2445522,392185,1540158,930086,334054284,608376839,69981294,35923172831,35923172831,35923172831,23335456887,35923172831,35923172831
Network_70O-422,189,377576,377286,377369,380982,473455,377623,383196,504410,378322,510669,378089,391930,747938,4225025,2046918,384386,17579320956,930165,348171816,77871394,106818831,379301,35153850123,474589,35153850123,35153850123,35153850123
Network_70O-422,215,398687,398335,398431,521160,507484,398855,409808,526513,399720,561936,399880,410961,482894,1068260,7797242,413867,1915050,899156,361739089,3815828000,38212757,40331463025,40331463025,40331463025,40331463025,40331463025,40331463025
Network_70O-422,251,423710,423221,442489,698056,556159,423977,449741,571566,431832,598018,424912,449851,783805,1244077,8451751,432563,1911142,880624,256885633,4516231506,49813000,46404784410,46404784410,46404784410,37317976743,46404784410,46404784410
Network_70O-422,259,401948,401443,401635,519997,511524,401848,409422,527750,402538,561263,402728,422994,527296,3352669,8337384,406796,1966027,773619,247776174,3141153702,56221234,41045467132,41045467132,41045467132,29416488157,41045467132,41045467132
Network_70O-422,275,403993,406238,403719,654857,516419,404064,419474,532830,405177,573404,405026,417236,509090,1018163,3234643,407879,38914457112,913040,299424378,3198629836,48430906,41826887637,41826887637,41826887637,31049142930,41826887637,41826887637
Network_70O-422,289,441378,441970,459943,896950,577838,442319,489252,699805,473083,650120,448698,465477,1317047,1455888,7575642,450162,2791406,1675458,355706807,4351539695,135315094,50307049050,50307049050,50307049050,50307049050,50307049050,50307049050
Network_70O-422,303,395000,422032,394959,553988,501031,395082,402686,517361,396162,523274,396083,407248,559259,1356372,9724694,399133,33291884815,942235,354332422,1783848448,37740198,39244258275,39244258275,39244258275,39244258275,39244258275,39244258275
Network_70O-422,305,415216,415150,415113,685949,533413,415493,439036,558729,419206,577943,416884,431911,589756,1912970,2116079,426079,32241689598,687467,211359836,2446840147,95994143,44164920758,44164920758,44164920758,30415626676,44164920758,44164920758
Network_70O-422,335,438211,438792,456704,757472,579227,439016,483711,604924,464926,644197,439954,465385,1146362,1429309,6650363,456595,2746730,1478300,310282175,5605934698,69916412,49326514774,49326514774,49326514774,40352844571,49326514774,49326514774
Network_70O-422,352,386235,385878,386031,388773,484694,386453,390891,505488,386977,515894,387391,398854,393929,2055505,10282808,396012,1621678,1230192,261514081,200941871,72562733,36692554402,36692554402,36692554402,36692554402,36692554402,36692554402
Network_70O-422,355,399450,399260,399162,648584,507398,399583,413330,533466,400411,561695,400571,411840,2714467,1407298,2215671,401899,21523351519,894905,379811937,3636825270,47364072,40357607910,40357607910,40357607910,28302253432,40357607910,40357607910
Network_70O-422,375,388819,388423,388553,391272,488990,388931,395260,507291,389544,518514,389741,401622,396171,2338909,10192137,404147,1787137,907658,270110010,557655832,164534721,2317088,37113370652,37113370652,37113370652,37113370652,37113370652
Network_70O-422,411,392793,392921,392564,501768,498598,393039,398869,521046,393982,524215,393867,405769,2634162,1061570,8782350,396394,1875903,1213504,381466216,2075606923,45755686,38634940539,38634940539,38634940539,29346204161,38634940539,38634940539
Network_75O-040,2,278332,279353,278313,280116,648160,279538,279170,326952,282597,34332897,284450,284055,1226505,90386836714,736534,1124926981,37991310,90386836714,478857,94160890,4153911724,90386836714,90386836714,90386836714,90386836714,90386836714,90386836714
Network_75O-040,5,299416,299647,299360,300949,657027,300472,300523,347017,302695,33904310,304994,304935,1189998,90386852855,766489,73265844,1514426936,90386852855,498809,99614378,4153929847,90386852855,90386852855,90386852855,90386852855,90386852855,90386852855
Network_75O-040,7,276861,280253,276815,278852,610465,278013,277683,339607,282093,34289928,285301,295324,1557577,90386846313,555475,97382209,749130969,90386846313,487786,85175134,4153922748,90386846313,90386846313,90386846313,57075080316,90386846313,90386846313
Network_75O-040,8,318477,322524,318435,320844,702817,319647,319490,384965,323717,34354023,327241,329966,1242304,90386886614,600525,103528437,21574704,90386886614,534692,85668070,4153968487,90386886614,90386886614,90386886614,90386886614,90386886614,90386886614
Network_75O-040,9,344528,345290,344353,346035,749006,345543,345136,403132,348747,33925045,351788,351595,1121014,90386900440,698736,336242276,25318437,90386900440,558690,73410176,4153985931,90386900440,90386900440,90386900440,56958120742,90386900440,90386900440
Network_75O-040,10,274084,277900,274105,275836,638817,275301,274897,322738,278276,33947856,280166,280295,1349703,90386833169,670334,90386833169,125625651,90386833169,474894,107295325,4153907521,90386833169,90386833169,90386833169,90386833169,90386833169,90386833169
Network_75O-040,12,284510,285349,284169,286974,425196,285214,285689,337896,288494,33136089,290871,458097680,541176900,89715450627,1164098,515936518,52952362,1794397,439803,33218455,4213174925,89715450627,89715450627,89715450627,89715450627,89715450627,89715450627
Network_75O-040,14,322807,323452,322587,324846,471050,323592,323921,380370,327054,33028365,330266,420130268,540569390,89715486433,2816745,493065367,2546553488,620710,483806,34106228,4213218653,89715486433,89715486433,464070,89715486433,89715486433,89715486433
Network_75O-040,15,301507,301471,301508,304201,439971,302462,302721,353467,304830,33163827,307381,448241270,566751753,89715463063,1541661,14118542805,1305683005,1546375,455223,32501962,4213189397,89715463063,89715463063,89715463063,89715463063,89715463063,89715463063
Network_75O-040,16,317412,316863,317246,318729,456007,318298,318409,368053,320171,32992531,324114,407511617,642667635,89715475460,2305137,491713864,2397714033,89715475460,470557,32516141,4213203425,89715475460,89715475460,89715475460,89715475460,89715475460,89715475460
Network_75O-040,17,289440,291993,289132,292226,440872,290257,290631,349773,294358,32951219,299664,36114854,570870087,89715462449,1586067,480939826,1303926370,1444024,454348,47697925,4213190679,89715462449,89715462449,89715462449,54334264509,89715462449,89715462449
Network_75O-040,18,324297,327294,323768,327062,479819,324874,325171,389087,328951,33174332,333176,528781893,556896594,89715493909,1348767,453974063,577532088,1331910,492107,14271487,4213228081,89715493909,89715493909,89715493909,89715493909,89715493909,89715493909
Network_75O-040,20,287950,288075,287722,289867,429517,288721,289343,340467,291596,32783689,294029,412066316,588223275,89715454109,1761260,47080950954,1928641382,3186535,443448,27612538,4213178996,89715454109,89715454109,89715454109,89715454109,89715454109,89715454109
Network_75O-040,25,316974,317034,316838,319359,543450,317840,318054,372941,320812,33593234,323234,426569231,535093776,89894744439,2397113,736624415,3311350640,2543019,518081,18173070,4733520091,89894744439,89894744439,89894744439,57074530235,89894744439,89894744439
Network_75O-040,28,341395,344704,341237,343513,581513,342292,342496,410852,346549,33707450,352858,500881424,595686229,89894775129,2227045,501118692,580433879,4754583,552275,14245666,4733556467,89894775129,89894775129,89894775129,89894775129,89894775129,89894775129
Network_75O-040,31,319544,320317,319401,320938,783672,320402,320555,352001,324313,33877044,327179,351004107,523029503,89362621642,2714949,479023010,2326924062,3520732,715587,11158241,4854554644,89362621642,89362621642,89362621642,89362621642,89362621642,89362621642
Network_75O-040,35,338185,338364,338035,339565,801813,339108,339196,369327,342450,33895662,345054,351023405,522894816,89362635682,2733588,509195462,4171441252,2699628,733131,11211065,4854572397,89362635682,89362635682,89362635682,55645347378,89362635682,89362635682
Network_75O-040,36,358038,358467,358017,359600,820909,362558,359230,388364,361541,33792206,364371,308166371,554211860,89362650330,3191273,515904989,4033208112,4010759,751722,11184688,4854591396,89362650330,89362650330,89362650330,89362650330,89362650330,89362650330
Network_75O-040,39,389339,390743,389188,390672,866125,390333,390346,427282,394188,33475946,399193,306724196,609929530,89362679822,3795533,664449903,1492927691,89362679822,793943,44093059,4854631013,89362679822,89362679822,89362679822,57206126654,89362679822,89362679822
Network_75O-040,40,321862,322516,321897,323515,785936,323029,323022,354132,326727,34048517,329750,321002973,525085910,89362623207,2398644,466640072,67875302,89362623207,717234,11155742,4854557641,89362623207,89362623207,89362623207,89362623207,89362623207,89362623207
Network_08O-373,35,576098,618931,576538,780289,761851,577611,590984,813516,584322,679516,577517,642831,1376521,900238,8795151,610483,4100737,982310,133169489445,103365178951,133169489445,133169489445,133169489445,133169489445,133169489445,133169489445,133169489445
Network_08O-373,45,537226,539858,538372,653979,698969,537531,548556,805397,544845,609807,560871,612484,907529,608525,7222859,541702,547688066,2220380,126035767916,96314091503,126035767916,126035767916,126035767916,126035767916,126035767916,126035767916,126035767916
Network_08O-373,69,556691,581631,557201,672569,722176,557738,570634,832804,564824,641496,558757,633738,842845,694930,7369408,130320778165,3342966,2331624,130320778165,99873707204,130320778165,130320778165,130320778165,130320778165,130320778165,130320778165,130320778165
Network_08O-373,136,489166,489990,489382,668384,607056,489235,503020,709857,495484,528709,490522,524843,811564,534363,2472534,492527,2277899,664079,117182865816,117182865816,117182865816,117182865816,117182865816,117182865816,117182865816,117182865816,117182865816
Network_08O-373,147,482150,485585,482785,710270,585485,482276,490771,714981,488048,524484,483348,500347,726327,516181,3263543,492721,1392850,502180,113071996934,83701190977,113071996934,113071996934,113071996934,113071996934,113071996934,113071996934,113071996934
Network_08O-373,151,486961,488232,487545,744710,595026,487248,501986,727305,493185,529017,488282,504351,746667,515443,2579737,524457,1994106,1208377,115165588785,115165588785,115165588785,115165588785,115165588785,115165588785,115165588785,115165588785,115165588785
Network_08O-373,156,479158,479376,479706,687887,580882,479375,492159,723821,485176,522915,480493,495579,738912,518533,2592552,516309,1858534,520724,114171311590,84973738145,114171311590,114171311590,114171311590,114171311590,114171311590,114171311590,114171311590
Network_08O-373,175,472108,472299,472877,848342,561829,472416,482920,770565,477825,512443,473105,487250,706415,517257,2189842,513726,1535036,472374,111565325794,25060249156,111565325794,111565325794,111565325794,111565325794,111565325794,111565325794,111565325794
Network_08O-373,188,468927,469081,469333,828032,555341,469037,479772,716264,474199,518698,469663,484506,694639,500983,2116837,470003,671010,490356,110804697026,19889955510,110804697026,110804697026,110804697026,110804697026,110804697026,110804697026,110804697026
Network_08O-373,195,461735,461687,462083,571000,534048,461782,475014,710256,466734,504011,462351,474248,667582,473505,2230988,511840,917791,461826,109302727095,22410765814,109302727095,109302727095,109302727095,109302727095,109302727095,109302727095,109302727095
Network_08O-373,196,461776,461650,462137,571932,534450,461820,474897,673144,466782,503916,462425,474690,668586,473707,2230975,463133,752020,461895,109338868863,28272064660,109338868863,109338868863,109338868863,109338868863,109338868863,109338868863,109338868863
Network_08O-373,216,527094,531083,527484,893087,662880,526817,532489,805584,534067,576290,528564,555253,969639,595754,6194691,592494,2342681,685932442,123415977405,92856512603,123415977405,123415977405,123415977405,123415977405,123415977405,123415977405,123415977405
Network_08O-373,243,612869,717361,611802,847417,839820,622079,637949,2844439,621983,811435,684817,757957,1232452,1109295,7817347,632355,4662636,138910312864,138910312864,108834982622,138910312864,138910312864,138910312864,138910312864,138910312864,138910312864,138910312864
Network_08O-373,245,587455,615461,586401,781706,795201,593711,602245,956389,596477,731027,588797,651954,1038097,979098,5801604,626215,223574111,3432243,136782863478,106400144358,136782863478,136782863478,136782863478,136782863478,136782863478,136782863478,136782863478
Network_08O-373,247,579199,602990,578767,767553,764916,579938,597651,879658,588238,710497,592422,659164,962265,950991,9416440,609661,3865094,134412566665,134412566665,103759179269,134412566665,134412566665,134412566665,134412566665,134412566665,134412566665,134412566665
Network_08O-373,261,601544,735479,601877,867340,831684,619399,644619,3127245,612602,813490,674715,872433,1147802,1113712,23345609,643616,4254334,139543432827,139543432827,109045280042,139543432827,139543432827,139543432827,139543432827,139543432827,139543432827,139543432827
Network_08O-373,268,518764,520738,518962,838346,1002323,518964,531906,786109,522106,569968,520314,557068,819680,567140,2515698,521367,2314714,1869522,121853135374,90804122556,121853135374,121853135374,121853135374,121853135374,121853135374,121853135374,121853135374
Network_08O-373,275,603563,681481,602952,936411,838923,622984,649298,2602388,616475,784046,674916,1050342,1249584,1254621,6981229,637648,4665682,140067056232,140067056232,109517648262,140067056232,140067056232,140067056232,140067056232,140067056232,140067056232,140067056232
Network_08O-373,305,522179,531628,522659,647742,982804,522312,534814,783548,529346,568334,523752,548763,816526,587644,6577137,525360,2359086,2680389,122729618323,91841167010,122729618323,122729618323,122729618323,122729618323,122729618323,122729618323,122729618323
Network_08O-373,365,489462,490364,490219,678701,602480,489412,500192,771819,495726,541371,490939,508288,768959,530763,2404749,116829434831,1958877,532755,116829434831,87083151251,116829434831,116829434831,116829434831,116829434831,116829434831,116829434831,116829434831
Network_82O-010,3,873916,911435,870780,880786,1396427,875495,872693,1495067,892151,1337643,934119,18952016434,1316927,1203805,916765,1202676,1439241,884064,6493418,115952855,6645934803,18952016434,18952016434,18952016434,18952016434,18952016434,18952016434
Network_82O-010,5,836046,871220,832875,966779,1333629,837279,834545,1422345,857390,1297692,892831,18951976645,1359206,1102137,893094,1293755,1384528,847196,6411540,116328215,6645867280,18951976645,18951976645,18951976645,18905063383,18951976645,18951976645
Network_82O-010,9,972950,1010934,969699,1103927,1621009,975123,971553,1722427,997519,1455278,1046055,18952169116,1455428,1307733,1000115,1463265,1622219,989558,6876982,116755450,6646170111,18952169116,18952169116,18952169116,18529349598,18952169116,18952169116
Network_82O-010,10,831991,857276,828825,839301,1322008,836815,830380,1392920,851523,1281373,895415,18951967962,1251766,1165523,863394,1287131,185514063,847693,6367322,116367551,6645846179,18951967962,18951967962,18951967962,18951967962,18951967962,18951967962
Network_82O-040,2,574587,577117,574691,575715,858455,576891,575923,756580,581205,852118,608133,596738,584853,765601,650462,859132,882858,576387,58253751,53734766,5088987532,18960343798,18960343798,18960343798,18960343798,18960343798,18960343798
Network_82O-040,3,603999,608181,604124,605127,897508,609340,605511,792772,610661,882164,639382,626393,614134,802458,661324,888354,844851,605864,58291044,53726127,5089024047,18960373263,18960373263,18960373263,18960373263,18960373263,18960373263
Network_82O-040,4,663782,665491,663906,664926,999317,669332,665228,886003,670466,954359,702350,685852,675417,895926,735928,948465,186827740,665678,58383289,55195151,5089118180,18960447028,18960447028,18960447028,18960447028,18960447028,18960447028
Network_82O-040,5,584144,586920,584196,585526,863901,585828,585789,762025,590816,860233,616098,606692,594231,771034,668741,689133,890564,585954,58257328,53733021,5088992908,18960349056,18960349056,18960349056,18960349056,18960349056,18960349056
Network_82O-040,7,562927,565333,563063,564119,783837,568322,564346,688835,568396,843604,586636,584351,571584,696330,625329,839546,814208,565981,58180759,53582453,5088920707,18960292726,18960292726,18960292726,18960292726,18960292726,18960292726
Network_82O-040,9,690668,714135,690782,691935,978348,696256,692093,864405,697083,969399,724119,712624,702552,874938,747059,967312,183843455,692986,58368320,53158963,5089098664,18960428500,18960428500,18960428500,18960428500,18960428500,18960428500
Network_82O-040,10,571278,573552,571403,572453,856803,573752,572792,755350,577706,848669,603935,593454,580977,763512,619393,854102,185381812,573842,58258035,53698717,5088985345,18960342684,18960342684,18960342684,18960342684,18960342684,18960342684
Network_82O-040,13,633742,640311,633780,635136,872049,639772,634855,832583,641712,927923,680420,665288,637853,797872,721149,1023277,965893,638843,29166576,262267060,5014514837,18377359454,18377359454,18377359454,18377359454,18377359454,18377359454
Network_82O-040,19,723701,731920,723741,724953,956012,727549,724687,911897,731537,998098,767066,756051,730311,877640,802998,1103011,1071286,736335,29251816,259994691,5014596551,18377418932,18377418932,18377418932,18377418932,18377418932,18377418932
Network_82O-040,27,649863,652511,649946,651047,802067,652348,650800,772832,657417,877122,676108,677304,666533,744992,703869,1014709,914108,660519,958970,252747762,4999653346,17650516463,17650516463,17650516463,17650516463,17650516463,17650516463
Network_82O-040,28,752042,754622,752145,753165,936278,754368,753038,906139,760120,979354,789413,783035,766698,869006,781237,1116439,1030440,763133,1094200,251386681,4999783426,17650616356,17650616356,17650616356,17650616356,17650616356,17650616356
Network_82O-040,29,785370,790961,785482,786537,979554,787697,786376,948127,793625,1022052,823545,818227,802069,904645,815670,1152317,1045801,788711,1137105,252267047,4999823909,17650639084,17650639084,17650639084,17650639084,17650639084,17650639084
Network_82O-040,33,885977,912681,885976,887238,1209489,888687,886768,1187210,895588,1224747,918952,1013430,968282,1161037,915590,1215369,311556377,895707,1206680,212977059,4840654020,16793126905,16793126905,16793126905,16793126905,16793126905,16793126905
Network_82O-040,34,963035,1009080,962937,964325,1305742,965826,963872,1289985,973597,1301996,1000291,1085593,1123617,1254207,989524,1168918,310023449,996186,1301639,198683906,4840750566,16793190114,16793190114,16793190114,16793190114,16793190114,16793190114
Network_82O-040,39,1023393,1049929,1023370,1024726,1482190,1026199,1024172,1452155,1034634,1420064,1055309,1223361,1151017,1413216,1055374,1220973,1301161,1040993,1473277,194064862,4840932333,16793279938,16793279938,16793279938,16759501270,16793279938,16793279938
Network_82O-040,40,839757,861342,839705,841154,1174941,842777,840558,1152778,853321,1192000,873632,972173,1208204,1126036,867650,1230063,1167565,917395,1171736,198889435,4840618795,16793100713,16793100713,16793100713,16793100713,16793100713,16793100713
Network_83O-130,4,693585,695360,694614,702782,835384,700098,696061,836923,700676,34027777584,741748,703689,2204689,1543418,1896167,693721,11027954778,1647019,814375,723033549,9782521638,76930949460,76930949460,76930949460,76930949460,76930949460,76930949460
Network_83O-130,5,672861,674611,673796,700762,793667,675744,675380,799017,679361,1030842,747427,682162,2145663,1669809,1869487,672853,9809362318,1628293,773835,714077820,9782481348,76930917069,76930917069,76930917069,54193847997,76930917069,76930917069
Network_83O-130,19,843322,843251,844128,846245,1028755,847342,851995,971974,850488,1186605,865255,853265,2105894,1607332,3804709,843609,12096884865,1586480,960385,3479105306,10114050947,77725639720,77725639720,77725639720,77725639720,77725639720,77725639720
Network_83O-130,26,791318,800657,792329,811940,916448,796394,795485,923474,800114,1146531,901219,827515,2557130,4520933,2859606,796112,9656554675,1934578,908797,728795536,10335442882,78989533079,78989533079,78989533079,57610683122,78989533079,78989533079
Network_83O-130,28,723256,736252,724287,770212,898556,726919,725969,891335,732254,1103398,790476,769053,2490757,2067209,2663460,728021,4631081134,1905179,880187,742193340,10335413583,78989513255,78989513255,78989513255,78989513255,78989513255,78989513255
Network_83O-130,46,918591,945179,922047,923525,1160231,922356,921804,1083994,928702,1368094,971763,964984,3116265,2196518,2515973,947994,8397757616,2100875,1053776,732320313,10861608525,78570208561,78570208561,78570208561,57320259819,78570208561,78570208561
Network_83O-130,47,823649,854564,824708,828242,1091983,827212,828519,1076277,834293,1298504,893211,879657,3025645,2225787,3200266,1028083,6717987649,2011441,984981,746870693,10861538957,78570158945,78570158945,78570158945,56773147277,78570158945,78570158945
Network_83O-130,50,788091,812541,789197,795683,1040968,795250,791052,968533,798017,1250537,848003,837091,2968931,2056073,2465101,1054313,5268559647,1988147,936592,751748606,10861490575,78570122557,78570122557,78570122557,56545989281,78570122557,78570122557
Network_83O-130,55,1098948,1118493,1102171,1104175,1304622,1102837,1103173,1244617,1107917,34769717629,1189103,1139439,3218771,2493840,3242555,1147636,7134647342,2472606,1229447,729584240,11289657186,78570328646,78570328646,78570328646,55789571055,78570328646,78570328646
Network_83O-130,66,1203077,1221204,1216547,1214391,1382032,1209975,1207923,1373502,1213058,1624058,1296253,1300335,3554550,2921547,3688195,1217632,12718859665,2445517,1430897,879641991,10531089538,79095258717,79095258717,79095258717,79095258717,79095258717,79095258717
Network_83O-130,71,740786,755391,741777,745735,982536,743100,743086,879328,749419,1118430,794884,783465,2536909,1595000,2318775,753415,10440928064,1610252,866317,76894450227,9374843933,76894450227,76894450227,76894450227,76894450227,76894450227,76894450227
Network_83O-130,82,1238425,1238870,1275915,1243408,1379465,1244967,1241263,1383269,1247749,33825688088,1271938,1267199,2590744,1424702,2715531,1299218,11140622286,2387317,1361049,642419792,11496660376,76563969817,76563969817,76563969817,76563969817,76563969817,76563969817
Network_83O-130,85,1431754,1432338,1432779,1446738,1568505,1437427,1434296,1586929,1440990,1791124,1467273,1454905,2841657,1654217,2586014,1575260,13715229873,2538310,1557140,644664086,11496858051,76564115306,76564115306,76564115306,53621654865,76564115306,76564115306
Network_83O-130,96,1158241,1156691,1159198,1170530,1261048,1162742,1161809,1270209,1164831,1558105,1181769,1166166,2489598,1623737,1909376,1157049,9129142621,1645515,1240460,699308254,11398006148,76652287696,76652287696,76652287696,76652287696,76652287696,76652287696
Network_83O-130,100,932903,930644,931705,934383,1029743,937348,935641,1050358,938476,33819420862,980582,941025,2353032,1660759,1641135,931251,4783681534,1415134,1008359,699677105,11397772007,76652116250,76652116250,76652116250,76652116250,76652116250,76652116250
Network_83O-130,102,620885,621669,636632,649123,763617,627266,625367,764317,628724,1013120,665326,643506,2410880,1722465,2109605,621181,2464659042,1668177,729101,675982821,10152385758,77702890601,77702890601,77702890601,77702890601,77702890601,77702890601
Network_83O-130,110,620061,623330,635533,624169,760094,626367,624091,755581,627799,34578867343,665332,642081,2408906,1805947,2130258,620387,5326965448,1699660,725495,691759599,10152382238,77702886706,77702886706,77702886706,77702886706,77702886706,77702886706
Network_83O-130,116,1602368,1603192,1604515,1606206,1930445,1606086,1606386,1775401,1612296,1983109,1653668,1618004,2766152,2179459,2954886,1650114,6486637436,2764893,1747531,667248302,11151871931,78644619412,78644619412,78644619412,78644619412,78644619412,78644619412
Network_83O-130,117,1320549,1322111,1326645,1324507,1665178,1324190,1323654,1503059,1331091,1715986,1375450,1336360,3098326,1694590,2841260,1362199,3873474220,2453128,1472042,665132481,11151594480,78644416803,78644416803,78644416803,78644416803,78644416803,78644416803
Network_83O-130,125,1080757,1086141,1081841,1084884,1273764,1084688,1084958,1201686,1089480,34641967819,1120496,1133017,3234760,1588525,6316143,1098707,7001715070,2297802,1171288,647440249,10905985961,78362744537,78362744537,78362744537,78362744537,78362744537,78362744537
Network_86O-040,1,700315,698724,713642,705880,942774,703086,742744,2542388,705653,2012783,709377,755302,4186692,3409967,4120471,1239043,2101910950,2842680,160295435533,160295435533,160295435533,160295435533,160295435533,160295435533,160295435533,160295435533,160295435533
Network_86O-040,4,799905,798711,799195,805371,1047523,805545,842607,2771391,805943,2124237,811620,871627,3718669,3562575,4759219,1306514,2562592,3242359,160295513581,160295513581,160295513581,160295513581,160295513581,160295513581,160295513581,160295513581,160295513581
Network_86O-040,5,741204,739402,740597,745678,983649,744553,783440,2597867,745919,2057337,749447,794172,4364231,3342610,6797093,942626,2479715,3182350,160295467444,160295467444,160295467444,160295467444,160295467444,160295467444,123647341629,160295467444,160295467444
Network_86O-040,6,766405,769459,765313,770364,1007784,770810,808050,2814802,770186,2084398,774840,832117,4210403,3213583,3953391,160295485778,141611946,3072879,160295485778,160295485778,160295485778,160295485778,160295485778,160295485778,160295485778,160295485778,160295485778
Network_86O-040,7,719156,718259,738541,723598,968425,725437,763085,2680257,726354,2037587,732313,755463,4166621,3837823,5010933,933482,1821855251,2963134,160295454090,160295454090,160295454090,160295454090,160295454090,160295454090,160295454090,160295454090,160295454090
Network_86O-040,8,826024,830036,825669,831924,1077804,831861,869230,2881315,833132,2140036,840512,889847,4057974,3882210,5754876,1342653,136745369,3456748,160295537579,160295537579,160295537579,160295537579,160295537579,160295537579,160295537579,160295537579,160295537579
Network_86O-040,11,485668,488258,484147,492263,787086,486679,491536,1148179,489789,1635365,493627,488944,8188516,1547445,6250597,821380,109483272,4549057,586318,5275054798,5847252351,154768638228,154768638228,154768638228,154768638228,154768638228,154768638228
Network_86O-040,12,484962,485268,484302,491128,786472,486721,491919,1216257,488773,1623489,492541,488476,8727037,1547022,6607525,846315,126378205,4404031,585651,5058174254,5847251657,154768637532,154768637532,154768637532,154768637532,154768637532,154768637532
Network_86O-040,13,508898,509753,508237,514865,811355,511054,517114,1183678,513020,1662236,516817,512709,8854764,1549500,6252631,846962,2978463,4317183,610785,4945442512,5847276480,154768657170,154768657170,154768657170,117297068032,154768657170,154768657170
Network_86O-040,15,519788,519895,518849,526337,819999,520786,525614,1380439,522919,1673361,526557,522021,8826158,1584211,7549590,843448,128680196,4503701,620100,4965155482,5847285968,154768663905,154768663905,154768663905,116872514286,154768663905,154768663905
Network_86O-040,16,547347,545739,547030,553374,848170,548955,554181,1270027,550908,1707437,554879,549803,11299596,1601114,9352388,874729,127979526,6010220,649065,4972153011,5847314801,154768685562,154768685562,154768685562,116553155446,154768685562,154768685562
Network_86O-040,17,481130,489718,480433,486892,790197,484075,486750,1210650,488022,1625149,491375,483895,8578354,2594610,5326689,825526,512005642,4195388,586369,5024908650,5847252500,154768641263,154768641263,154768641263,154768641263,154768641263,154768641263
Network_86O-040,19,589272,591515,589227,596016,898247,592200,596346,1271008,594359,1751767,598921,593258,9257360,2728139,7043702,905015,3276686,4379715,698794,4824417902,5847364234,154768722019,154768722019,154768722019,154768722019,154768722019,154768722019
Network_86O-040,23,580608,579457,578333,586099,771890,581443,586044,2369516,583668,1284896,587594,585923,19017420,2437256,22031287,154970138914,331816774,11934068,708472,8398179065,6665843351,154970138914,154970138914,154970138914,154970138914,154970138914,154970138914
Network_86O-040,25,587322,583339,584203,592406,776461,586444,592525,2158944,589145,1297282,592180,591184,20689594,2438116,24493797,154970142603,331130074,11853248,711113,6644425936,6665847534,154970142603,154970142603,154970142603,117723550088,154970142603,154970142603
Network_86O-040,29,666834,664618,664986,671147,866715,670157,672867,2469828,672235,1383404,676788,671206,12688234,2540350,21104368,154970206495,2305416,11407774,805494,6595773453,6665938306,154970206495,154970206495,154970206495,116632113001,154970206495,154970206495
Network_86O-040,35,523340,525628,523453,527754,791973,525461,531029,2069508,527261,1468842,530945,526993,5436814,2227678,5129609,831362,488684046,3687166,1927666,4869678182,5812331932,156732854680,156732854680,156732854680,119001298012,156732854680,156732854680
Network_86O-040,37,483482,492516,484034,487501,761645,486999,489265,1740998,492168,1425723,495540,489466,5305264,3372306,4665879,807040,247658381,3349142,1892782,4701613777,5812300345,156732832108,156732832108,156732832108,156732832108,156732832108,156732832108
Network_86O-040,38,555647,567335,556248,560270,835397,558795,561886,2114143,563401,1503887,568151,562027,5986632,3430369,5359468,879924,3381056,3729956,1968051,4857638673,5812374354,156732891149,156732891149,156732891149,156732891149,156732891149,156732891149
Network_86O-040,39,587826,590186,587586,593186,865351,591785,595223,1936900,592799,1545113,598520,592231,5658683,3641136,4797644,881601,593049091,3954993,1999507,4573033059,5812405034,156732910515,156732910515,156732910515,156732910515,156732910515,156732910515
Network_88O-030,2,734691,843236,735859,1069693,1040740,737007,740572,1215353,740659,1647563,743357,985429,2062209,1503284,6809684,1320324,12462444628,2031344,54163829555,54163829555,54163829555,54163829555,54163829555,54163829555,54163829555,54163829555,54163829555
Network_88O-030,3,775785,807514,776925,1113568,1084918,778301,781319,1443948,781704,1675880,781643,986707,2125140,1543193,6388171,1362251,21455261662,3135855,54163867328,54163867328,54163867328,54163867328,54163867328,54163867328,54163867328,54163867328,54163867328
Network_88O-030,6,876481,927611,877466,1223839,1203337,879109,881486,1444545,884494,1786376,884310,1686064,2296662,1644633,8141704,1459806,19031043781,2140566,54163967536,54163967536,54163967536,54163967536,54163967536,54163967536,54163967536,54163967536,54163967536
Network_88O-030,7,682833,760741,683962,906966,996551,684745,688885,1246122,688931,1584244,690794,1014226,3331040,1446546,6016557,1827602,9797429243,2059561,54163796300,54163796300,54163796300,54163796300,54163796300,54163796300,47701530732,54163796300,54163796300
Network_88O-030,8,808770,866777,809938,968523,1131741,810180,814569,1380608,814929,1723253,818048,1005855,2232263,1577747,6942307,1410726,7661999783,2187881,54163913124,54163913124,54163913124,54163913124,54163913124,54163913124,54163913124,54163913124,54163913124
Network_88O-030,9,873798,938696,874101,1213879,1184061,876011,878194,1454215,892685,1765407,879100,1155778,2292884,1608232,7904075,1481956,15894004331,1616840,54163952825,54163952825,54163952825,54163952825,54163952825,54163952825,54163952825,54163952825,54163952825
Network_88O-030,10,739416,773697,740574,1081723,1047027,744504,744667,1255211,745703,1636950,745021,1014480,2126578,1498983,7239426,1327426,27495209873,2024521,54163834068,54163834068,54163834068,54163834068,54163834068,54163834068,54163834068,54163834068,54163834068
Network_88O-030,11,764561,836582,764884,968460,1061065,766256,768743,1371166,770119,1648044,773588,961715,2142925,1416436,6826982,1365313,695297800,1922083,53402433033,53402433033,53402433033,53402433033,53402433033,53402433033,53402433033,53402433033,53402433033
Network_88O-030,12,761145,856161,761423,1097013,1057712,766165,765165,1272854,766645,1651959,770142,1096857,2124015,1414651,8240476,1351628,19869397371,1955372,53402431011,53402431011,53402431011,53402431011,53402431011,53402431011,53402431011,53402431011,53402431011
Network_88O-030,13,801234,876935,801438,1136194,1101134,803582,805346,1309130,806807,1685923,811020,1150563,2088879,1455755,8097094,1400505,919260396,1962056,53402465834,53402465834,53402465834,53402465834,53402465834,53402465834,46480073740,53402465834,53402465834
Network_88O-030,17,708555,805603,709512,1046042,1015797,711990,717459,1267314,714987,1594014,718335,895185,2053616,1394551,5568321,848927,456474837,1852411,53402399487,53402399487,53402399487,53402399487,53402399487,53402399487,53402399487,53402399487,53402399487
Network_88O-030,19,904363,992114,905011,1236306,1210294,907231,961658,1399796,910638,1795707,911199,1469029,2291301,1578079,6510037,1497888,25246110243,2039310,53402549539,53402549539,53402549539,53402549539,53402549539,53402549539,53402549539,53402549539,53402549539
Network_88O-030,20,770796,868417,771620,968995,1070204,773514,784962,1285410,788688,1647596,780361,1134728,2091715,1437434,6303785,1365283,38355343618,1881263,53402441511,53402441511,53402441511,53402441511,53402441511,53402441511,53402441511,53402441511,53402441511
Network_88O-030,23,862422,914663,862959,927332,1151779,865182,866658,1366682,868616,1799109,872904,1232339,2406571,1836920,9514543,1353312,18483377367,2147454,1334759,3160847141,49315094737,49315094737,49315094737,49315094737,49315094737,49315094737,49315094737
Network_88O-030,24,941163,1046645,941881,1006323,1243916,944086,945860,1390949,955336,1871745,950516,1236000,2523643,1894417,10216698,1433643,442566448,2607211,1429454,3155336767,49315167428,49315167428,49315167428,49315167428,49315167428,49315167428,49315167428
Network_88O-030,25,914834,973039,915041,979842,1202379,917222,992209,1352873,920546,1830296,925171,1478645,3900500,1736698,7742965,2278456,21973110489,2070572,1387030,3056032467,49315136407,49315136407,49315136407,49315136407,43977891403,49315136407,49315136407
Network_88O-030,26,978119,1053281,978850,1043491,1269458,983824,982084,1420932,984604,1887821,990647,1225771,2725650,1802911,9642018,1495676,17462876395,2200138,1453958,3169629923,49315188499,49315188499,49315188499,49315188499,49315188499,49315188499,49315188499
Network_88O-030,28,902300,978988,902606,965043,1198579,904680,908173,1354105,909369,1839188,912660,1222919,2460633,1674065,8718850,1396740,11028734510,2171120,1388742,3018628500,49315139561,49315139561,49315139561,49315139561,49315139561,49315139561,49315139561
Network_88O-030,29,973994,1096083,974056,1038211,1348115,978712,979739,1531524,19135965490,1921060,982245,1336193,2662792,2016829,9492871,1462855,17654255087,2359225,1494814,3173353147,49315205814,49315205814,49315205814,49315205814,49315205814,49315205814,49315205814
Network_88O-030,30,833837,919903,834498,899307,1123999,836797,838153,1286170,840036,1762069,841580,1360574,3849482,1718069,9713612,2271303,1391781999,2060444,1308224,3150311788,49315072239,49315072239,49315072239,49315072239,44093179545,49315072239,49315072239
Network_09O-195,27,1221020,1229153,1246892,1728200,1617991,1249081,1279354,2177014,1276670,1549698,1252544,1363778,2017750,1444314,3104704,222452689890,135293447,1509441,20992009799,160077111865,29087308,222452689890,222452689890,222452689890,222452689890,222452689890,222452689890
Network_09O-195,31,1218947,1239456,1244514,1681408,1609450,1242815,1275997,2127534,1274414,1563734,1246309,1358514,1996280,1436663,3116509,222198893952,5511412,1500221,20918202625,159840341847,28269378,222198893952,222198893952,222198893952,222198893952,222198893952,222198893952
Network_09O-195,39,1450134,1598355,1511823,2847390,1855332,1459987,1647887,2567177,1526615,1791659,1427510,1627095,2988708,2037719,5494278,240101022659,9206291,2905316207,24002425316,176859174349,39288746,240101022659,240101022659,240101022659,240101022659,240101022659,240101022659
Network_09O-195,40,1399153,1594879,1456119,2848657,1862211,1457048,1597858,2573220,1536674,1803116,1437286,1600575,2818763,2055115,5542815,240830713647,9017968,240830713647,24203149914,177552501343,40045084,240830713647,240830713647,240830713647,240830713647,240830713647,240830713647
Network_09O-195,50,1234091,1247254,1264968,2142869,1639350,1258964,1296544,2195949,1290135,1574172,1250898,1379314,2251983,1488201,3202020,224092797148,6014639,1510199,21603575335,161708605506,29419651,224092797148,224092797148,224092797148,224092797148,224092797148,224092797148
Network_09O-195,85,1218151,1225346,1237343,1707127,1598670,1246795,1267267,2118631,1270388,1531310,1244367,1352879,1820208,1463025,2934223,220449777625,5268845,1438950,19728759199,157782789528,25610092,220449777625,220449777625,220449777625,220449777625,220449777625,220449777625
Network_09O-195,86,1223351,1236235,1249740,2132448,1615503,1247710,1281884,2157649,1279384,1545272,1250055,1391991,2050405,1487978,3080343,222973423869,5823244,1497087,21128742334,160497107922,27564314,222973423869,222973423869,222973423869,222973423869,222973423869,222973423869
Network_09O-195,99,1249521,1274553,1327280,2210197,1676798,1276712,1352349,2246443,1308770,1572478,1267950,1454119,2376068,1625645,3209823,227659955850,6785051,1590122,22327885795,164947027679,31413582,227659955850,227659955850,227659955850,227659955850,227659955850,227659955850
Network_09O-195,105,1249933,1276081,1326110,2249764,1676653,1275109,1352245,2277769,1306696,1575293,1265727,1421703,2205291,1670391,3142939,227428910889,138062362,1576563,22368917001,49966124838,31034006,227428910889,227428910889,227428910889,227428910889,227428910889,227428910889
Network_09O-195,125,1260823,1282972,1310742,1970656,1675700,1296327,1333384,2218958,1320295,1577890,1293040,52658371035,2215741,1519178,3538259,229616627857,137165295,1530162,22082311785,165295802887,29700069,229616627857,229616627857,229616627857,229616627857,229616627857,229616627857
Network_09O-195,131,1254740,1280037,1339111,2235584,1673083,1282367,1366372,2208307,1312086,1561726,1283051,1403436,2165886,1612812,3416638,227638879112,6697084,1584197,22126488693,164281539746,29702216,227638879112,227638879112,227638879112,227638879112,227638879112,227638879112
Network_09O-195,134,1212225,1218089,1231735,1499835,1574418,1219228,1271307,2106447,1260450,1520720,1228939,1324696,1737823,1376083,2925770,216262531542,134427779,1302681,16212855354,153301867340,23918030,216262531542,216262531542,216262531542,216262531542,216262531542,216262531542
Network_09O-195,149,1243169,1260743,1273282,1886137,1645114,1270863,1300783,2174760,1298941,1588811,1259765,1414916,2115619,1478010,3356061,224453949400,5983076,1451633,21147889568,161319409361,28382996,224453949400,224453949400,224453949400,224453949400,224453949400,224453949400
Network_09O-195,165,1197783,1205162,1223891,1703729,1570400,1224225,1256213,2101187,1246460,1503412,1214645,1390012,1759748,1428989,2865219,217754650065,262368932,1410247,18178861139,154927152166,24440296,217754650065,217754650065,217754650065,217754650065,217754650065,217754650065
Network_09O-195,167,1316712,1350907,1373560,2301097,1806729,1375967,1493466,2403474,1403308,1714372,1374106,1525987,2693885,1918713,4318872,236802656392,9093161,1742196,22343282755,236802656392,36697354,236802656392,236802656392,236802656392,236802656392,236802656392,236802656392
Network_09O-195,175,1208619,1211334,1230388,1433226,1571001,1231892,1271825,214970773652,1255005,1517590,1224788,1330528,1693240,1425373,2831076,214970773652,4551576,1273634,15302789779,152188102504,23352550,214970773652,214970773652,214970773652,214970773652,214970773652,214970773652
Network_09O-195,177,1208150,1211399,1231447,1489463,1569652,1216827,1270835,2090551,1253845,1515726,1230985,1326004,1661599,1454114,2845310,214689045266,4260158,1276586,7717750961,151856284750,22660726,214689045266,214689045266,214689045266,214689045266,214689045266,214689045266
Network_09O-195,185,1346634,1396286,1416934,2664206,1868493,1415285,1471695,2576462,1475172,1736381,1403906,1553804,2933791,2243407,4672923,239133518685,124047376,239133518685,24673056649,175262099435,36953981,239133518685,239133518685,239133518685,239133518685,239133518685,239133518685
Network_09O-195,187,1321246,1345900,1401304,2512058,1812991,1380540,1434585,2428833,1390072,1645270,1378201,1504571,2506285,1769212,3969251,235484031962,7866357,1662991,23552455925,171240474649,34519773,235484031962,235484031962,235484031962,235484031962,235484031962,235484031962
Network_09O-195,188,1297952,1328040,1347386,2212310,1762060,1337815,1373680,2343500,1356907,1631822,1313112,51707863736,2090495,1910034,4036539,233519809294,7526414,3165373642,23190396002,169162010563,32628442,233519809294,233519809294,233519809294,233519809294,233519809294,233519809294
Network_12O-050,2,961141,1009200,962068,1007890,1315907,966188,967682,1456717,970299,1469010,984219,1006902,2686256,1564511,2929612,1168169,2794221,2082766,1135810,790582695,48623438469,48623438469,48623438469,48623438469,48623438469,48623438469,48623438469
Network_12O-050,4,1101969,1134992,1102940,1148226,1479211,1107111,1108349,1605514,1111254,1619083,1124945,1156407,2848257,1727958,3366403,1285667,2904353,2234031,1300678,782619968,48623560052,48623560052,48623560052,48623560052,48623560052,48623560052,48623560052
Network_12O-050,5,1052315,1081989,1053265,1100424,1409456,1057398,1061861,1549898,1061712,1562707,1068997,1097423,3042469,1672198,3004445,1261015,2930882,2140652,1229994,783436885,48623509777,48623509777,48623509777,48623509777,46385747175,48623509777,48623509777
Network_12O-050,6,1133075,1197734,1134267,1181157,1498893,1138819,1139537,1623708,1142961,1643049,1151413,1172896,3052994,1753762,3072020,1338614,3006927,2273783,1319764,783537616,48623576122,48623576122,48623576122,48623576122,48623576122,48623576122,48623576122
Network_12O-050,16,1138128,1160469,1139481,1184188,1540745,1143362,1143973,1733944,17985673969,1732850,1170935,1265563,3157338,1812540,2592288,1340706,2979232,2282750,1326066,874175589,48570242396,48570242396,48570242396,48570242396,48570242396,48570242396,48570242396
Network_12O-050,17,920425,943477,921630,967090,1322778,925696,926276,1534651,930834,1513831,954219,1047706,2873770,1576583,2267704,1124631,2779112,2085096,1107467,860064488,48570083810,48570083810,48570083810,48570083810,48570083810,48570083810,48570083810
Network_12O-050,20,981315,1001273,982366,1028578,1381108,986397,986934,1574898,990967,1575778,1020543,1023578,2938850,1635231,2182930,1176406,2877791,2131474,1165662,862466483,48570119066,48570119066,48570119066,48570119066,48570119066,48570119066,48570119066
Network_12O-050,21,957092,1006444,958121,1000323,1281946,962018,963472,1485244,966428,1454050,992422,1007123,2383198,1496154,3007648,1160521,2683606,1932480,1087099,831376558,48629240611,48629240611,48629240611,48629240611,48629240611,48629240611,48629240611
Network_12O-050,27,902985,937925,903952,957060,1228157,907843,908827,1431878,18000804856,1402693,925695,951213,2299973,1444079,2916824,1092738,2630170,1917162,1033215,821224766,48629205647,48629205647,48629205647,48629205647,48629205647,48629205647,48629205647
Network_12O-050,29,1133860,1196090,1135044,1172678,1452507,1139119,1139530,1668208,1144814,1636132,1165611,1188819,2623161,1672153,3179557,1328296,2848387,2137763,1270798,831582952,48629370013,48629370013,48629370013,48629370013,48629370013,48629370013,48629370013
Network_12O-050,32,1012283,1093155,1013665,1132277,1496546,1017806,1018942,1521907,1024016,1753254,1049127,1052949,3163201,1729745,3582727,1280309,2962186,1453073,1358616,1435455786,49689165872,49689165872,49689165872,49689165872,49689165872,49689165872,49689165872
Network_12O-050,33,1066520,1141322,1066596,1123220,1553310,1070565,1071728,1578577,1075927,1807047,1372687,1117247,3214333,1785357,3605234,49689207740,3015198,1459421,1415780,1435866083,49689207740,49689207740,49689207740,49689207740,49689207740,49689207740,49689207740
Network_12O-050,37,956139,1035839,957412,1055865,1460917,961873,962564,1617747,966527,1669219,995081,1006037,3047294,1685592,3493183,49689140100,2937002,1369605,1322643,1436461733,49689140100,49689140100,49689140100,49689140100,49689140100,49689140100,49689140100
Network_12O-050,39,1214864,1293068,1216129,1285829,1720167,1220073,1221745,1745017,1228902,1956885,1252089,1262517,3365874,1930530,3564006,1480072,3123486,1618158,1582394,1435284558,49689311987,49689311987,49689311987,49689311987,49689311987,49689311987,49689311987
Network_12O-050,40,1016379,1071612,1017374,1102760,1510864,1021919,1022329,1536275,1027729,1758273,1051217,1058068,3193646,1738165,3864001,1277980,3014244,1436285,1372865,1435911470,49689174949,49689174949,49689174949,49689174949,49689174949,49689174949,49689174949
Network_12O-050,42,976762,992203,977981,1038938,1335146,980805,982594,1578730,989196,1603972,1026776,1032683,3091043,1617363,3458167,1186203,2651875,2248142,1120584,1080558678,47855368427,47855368427,47855368427,47855368427,47855368427,47855368427,47855368427
Network_12O-050,45,1084064,1097134,1085215,1142170,1444706,1087907,1089815,1687766,1096507,1710206,1133807,1140507,3185249,1755919,3564095,1287727,2789109,2355333,1230466,1080687601,47855449050,47855449050,47855449050,47855449050,47855449050,47855449050,47855449050
Network_12O-050,46,1159490,1173123,1160719,1212406,1523283,1164102,1165202,1766042,1172129,1780924,1205875,1215976,3280070,1830861,3636543,1363150,2878010,2430869,1309171,1080787787,47855507716,47855507716,47855507716,47855507716,47855507716,47855507716,47855507716
Network_12O-050,47,929736,947023,930887,985713,1297682,934611,935192,1541845,17351355105,1555885,980023,986274,3004905,1585312,3405034,1130725,2662220,2192647,1083320,1084502224,47855343047,47855343047,47855343047,47855343047,47855343047,47855343047,47855343047
Network_12O-050,49,1175245,1193827,1176466,1232104,1547633,1179912,1180808,1790253,17349083947,1800695,1221503,1231549,3289940,1849960,3639121,1381017,2908990,2439453,1333298,1080820943,47855508786,47855508786,47855508786,47855508786,47855508786,47855508786,47855508786
Network_13O-103,5,719795,923088,718717,789819,1115159,725133,719677,1395362,759093,1142720,782766,1160213,2753616,1837365,4581402,1682579,5946320,1395762,133350013459,133350013459,133350013459,133350013459,133350013459,133350013459,133350013459,133350013459,133350013459
Network_13O-103,15,1057718,1231706,1057202,1136920,1450012,1064806,1058176,1918932,1105183,1423624,1084228,1395637,4613956,214668933,5141228,1521699,6775647,142928043472,142928043472,1418987026,142928043472,142928043472,142928043472,142928043472,142928043472,142928043472,142928043472
Network_13O-103,25,673142,891280,671754,744420,1017471,677986,672661,1332564,723262,1184595,780869,995856,3173460,4145079,4562480,1355132,6560924,1273353,131572422280,13738810336,131572422280,131572422280,131572422280,131572422280,131572422280,131572422280,131572422280
Network_13O-103,28,713881,915651,713643,777642,1069609,719660,714366,1422691,750805,1100657,771568,1204763,3510813,5394241,4529147,1348907,5410689,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814,133316696814
Network_13O-103,43,663817,858630,662503,735571,1010741,668509,663227,1478565,701162,1228872,763833,1200088,2100354,4708674,4177151,1401315,6521913,131614081154,131614081154,2810934434,131614081154,131614081154,131614081154,131614081154,131614081154,131614081154,131614081154
Network_13O-103,45,710235,896849,709538,777169,1066381,715611,710294,1387423,758413,1127054,729793,1377196,3073092,5334991,4984284,1239515,6068040,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455,132940892455
Network_13O-103,46,758938,1020988,758317,849205,1117555,764013,758340,1404423,795882,1179848,778621,1193566,3416874,6718217,4685398,1275973,6444276,134315911797,134315911797,11662012000,134315911797,134315911797,134315911797,134315911797,134315911797,134315911797,134315911797
Network_13O-103,47,816164,1073256,815329,886589,1177778,821419,815708,1543364,851014,1218655,838425,1218728,3750376,4046645,5924771,1365931,6238116,136373317144,136373317144,1595706287,136373317144,136373317144,136373317144,136373317144,136373317144,136373317144,136373317144
Network_13O-103,51,933791,1166200,933685,1007037,1308382,939992,934357,1867576,981285,1313097,956858,1348982,2419433,140361244173,5586755,1375622,5852833,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173,140361244173
Network_13O-103,52,962405,1152301,962402,1035700,1350195,968775,962916,1809262,1005838,1313576,983503,1441051,3860653,140929468209,5051645,1597351,5992544,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209,140929468209
Network_13O-103,55,2606280,2848618,2606556,2729773,3153851,2610445,2603766,3806761,2701879,3426574,2652196,3129777,4700947,5858158,5051755,2921844,6770865,213672263676,170161093,213672263676,213672263676,213672263676,213672263676,213672263676,213672263676,213672263676,213672263676
Network_13O-103,63,1118299,1254473,1118039,1186755,1460197,1119153,1118671,8633918,1172356,1617013,1137195,1459827,2383394,3179926,3951114,1339740,4448080,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262,170664411262
Network_13O-103,68,2429541,2740718,2430854,2535255,2910694,2432664,2427010,3529115,2523359,3327906,2466892,3194699,4209854,4575697,4598649,2948225,6418781,3918597,125810303,208339321493,208339321493,208339321493,208339321493,208339321493,208339321493,208339321493,208339321493
Network_13O-103,72,1660999,1833715,1661688,1745948,2086658,1664418,1659102,2543916,1736381,2117237,1691724,2113882,3047329,2171500,3372947,2069271,5144467,187091589446,276443444,187091589446,187091589446,187091589446,187091589446,187091589446,187091589446,187091589446,187091589446
Network_13O-103,75,1246085,1364634,1246440,1320481,1620209,1248065,1244449,2231724,1303838,1657439,1270091,1620165,2437877,1834188,3000515,1721003,4751544,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691,174847703691
Network_13O-103,81,1415857,1589870,1415013,1515300,1782563,1418324,1414572,2320126,1513528,2345309,1440549,1981082,3367921,3008425,3961961,1675704,5160447,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397,181134786397
Network_13O-103,83,2597906,2797103,2599081,2703742,3147890,2601188,2596430,3800000,2683798,3362239,2641587,3142439,5473789,6275892,4802158,3014124,6581027,213163124463,254608474,213163124463,213163124463,213163124463,213163124463,213163124463,213163124463,213163124463,213163124463
Network_13O-103,84,2578728,2807950,2579402,2692926,3135624,2581085,2577176,3624705,2656107,3220795,2620906,3084725,4868087,3836540,4542053,3051056,6544357,211942059004,6676653,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004,211942059004
Network_13O-103,85,2113264,2197036,2113132,2196225,2582060,2115368,2111502,2973141,2158556,2467236,2146664,2467181,4179320,2966368,3877651,2405884,5604319,197033227026,4915730,197033227026,197033227026,197033227026,197033227026,197033227026,197033227026,197033227026,197033227026
Network_13O-103,86,1849630,2002697,1849470,1937046,2313208,1852373,1847265,2699936,1887914,2213288,1879776,2174471,2707160,2381452,3680871,2111552,5684748,191411430405,3136375,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405,191411430405
Network_14O-050,5,1989598,2049869,1986324,2174568,2243076,1993567,1987969,2954694,2004787,2961754,2244937,2208763,10412767,12336589,24560354,2014704,5542693,117147491822,117147491822,12215512159,117147491822,117147491822,117147491822,117147491822,117147491822,117147491822,117147491822
Network_14O-050,6,2057434,2146157,2053961,2241823,2313270,2060728,2055627,3018965,2072334,3035254,2317433,2276016,10477673,12404225,117147541943,2101067,5668855,1278528498,117147541943,12124042084,117147541943,117147541943,117147541943,117147541943,117147541943,117147541943,117147541943
Network_14O-050,7,2074458,2135413,2069770,2261894,2406669,2076420,2072309,3117272,2088427,3029736,2087223,2333939,9589210,11043066,46001008,2101290,5569874,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089,117147569089
Network_14O-050,9,2310783,2395017,2306860,2541369,2557986,2316112,2310842,3294611,2328171,3277790,2324397,2546954,10015393,12816897,21881420,2589494,5833465,10764270,117147720388,12056602798,117147720388,117147720388,117147720388,117147720388,117147720388,117147720388,117147720388
Network_14O-050,10,1925414,1967249,1923346,2094078,2113211,1929213,1925534,2918978,1939615,2872990,1934994,2145952,10348650,13177285,23325037,2035353,5386013,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310,117147438310
Network_14O-050,11,1976360,2019598,1971855,2154081,2209117,1978338,1974745,2957706,1990573,2933794,1983485,2202774,8888539,10312231,17434042,2006668,5458774,12599277,116101919069,11939159143,116101919069,116101919069,116101919069,116101919069,116101919069,116101919069,116101919069
Network_14O-050,12,1975389,2022048,1971080,2130520,2262736,1976979,1975324,2955390,1989318,2926713,2121633,2203682,8876285,10664824,19274074,1999481,5533059,14905509,116101918393,11939158069,116101918393,116101918393,116101918393,116101918393,116101918393,116101918393,116101918393
Network_14O-050,14,2266241,2346973,2261885,2456726,2480109,2267874,2264176,3287981,2281603,3211534,2329534,2486235,9337661,11318475,15699186,394968393,5772486,10518323,116102134698,12171635231,116102134698,116102134698,116102134698,116102134698,116102134698,116102134698,116102134698
Network_14O-050,16,2110264,2179156,2106116,2284461,2326438,2111453,2108669,3092230,2129168,3027766,2116398,2334224,9842222,10286172,15295972,2131113,5680416,116102019488,116102019488,11939291886,116102019488,116102019488,116102019488,116102019488,116102019488,116102019488,116102019488
Network_14O-050,27,2131987,2202963,2127684,2303423,2309285,2132832,2130458,3142962,2145693,3068775,2191949,2393042,9726040,12491263,20209196,2188245,5358457,114045671712,114045671712,11875039681,114045671712,114045671712,114045671712,114045671712,114045671712,114045671712,114045671712
Network_14O-050,28,2413116,2443516,2409160,2579174,2686712,2414415,2411281,3443667,2427735,3367047,2424476,2660007,10862978,14314483,22318415,555411516,5716215,15876917,114045888704,11805236132,114045888704,114045888704,114045888704,114045888704,114045888704,114045888704,114045888704
Network_14O-050,30,1993448,2060519,1989790,2167407,2164221,1995154,1992308,3002389,2007491,2937516,2213636,2166548,11857548,11359778,21477331,2028593,5503371,114045564809,114045564809,11583927027,114045564809,114045564809,114045564809,114045564809,114045564809,114045564809,114045564809
Network_14O-050,35,2049869,2091384,2042859,2195947,2213615,2049091,2046197,3091912,2062068,2927711,2107798,2267460,11646009,12409932,20142450,2086231,5232541,112274613832,112274613832,11837750711,112274613832,112274613832,112274613832,112274613832,112274613832,112274613832,112274613832
Network_14O-050,38,2406423,2466980,2399010,2563937,2651534,2404406,2400869,3427524,2418607,3323231,2595539,2679551,11823021,12823590,18143202,2464176,5648039,12457030,112274887023,11988717677,112274887023,112274887023,112274887023,112274887023,112274887023,112274887023,112274887023
Network_14O-050,39,2381322,2444925,2373456,2538623,2612209,2379818,2375562,3433020,2394248,3273382,2603611,2635970,11137620,12515768,28789273,2414364,5666952,9094033,112274836497,11734173855,112274836497,112274836497,112274836497,112274836497,112274836497,112274836497,112274836497
Network_14O-050,43,2085010,2118115,2076577,2237883,2249215,2081667,2078353,2998137,2096554,2964285,2084547,2397059,9485267,10159594,19411271,2092438,5044382,10231159,111202078332,11126054412,111202078332,111202078332,111202078332,111202078332,111202078332,111202078332,111202078332
Network_14O-050,45,2063426,2098706,2056234,2210146,2388214,2061511,2058127,3036937,2073054,2923115,2091480,2410750,10807979,10262838,24212543,2085447,5073365,12880991,111202066404,11023313119,111202066404,111202066404,111202066404,111202066404,111202066404,111202066404,111202066404
Network_14O-050,47,2129723,2141215,2121363,2277584,2488498,2126675,2123318,3075041,2138256,3049952,2133501,2461505,8260895,10282546,21603335,2159926,4958551,10963467,111202124734,11479956167,111202124734,111202124734,111202124734,111202124734,111202124734,111202124734,111202124734
Network_14O-050,48,2430636,2458193,2423757,2601206,2671860,2429138,2425364,3392160,2441469,3350664,2448299,2808307,8651838,10611313,111202358809,2463615,5166666,845784822,111202358809,11267860550,111202358809,111202358809,111202358809,111202358809,111202358809,111202358809,111202358809
Network_14O-050,49,2384843,2404817,2376346,2546235,2581371,2382159,2380077,3408015,2400601,3280035,2449167,2722134,9033504,10726048,48776217,2406628,5217527,111202290362,111202290362,11355216729,111202290362,111202290362,111202290362,111202290362,111202290362,111202290362,111202290362
Network_20O-100,13,1988694,1997901,1988721,2392353,2078301,1994482,1995365,8689695,2015914,2333594,2127817,2300925,4868073,6050196,7417070,2060189,4187869,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308,176691475308
Network_20O-100,15,2142603,2162738,2143197,2471745,2229172,2148935,2144361,9276588,2169748,2486959,2374599,2458989,4263929,6374939,7588661,2211407,4224130,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649,176691582649
Network_20O-100,16,2310527,2322554,2311098,2634231,2395753,2316874,2317693,9172089,2335257,2657410,2438890,2629357,4205477,6190425,7007787,2395900,4451058,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622,176691705622
Network_20O-100,21,1854582,1865325,1855206,2173815,1942477,1860942,1856682,6598276,1876090,2154050,1870264,2115913,4693769,6929761,8497319,1878915,4089507,2390051,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288,173193227288
Network_20O-100,25,2074769,2086822,2075320,2431127,2152618,2080987,2081484,7145790,2096029,2373383,2088660,2336120,4184327,6869309,8794693,2124620,4266470,2608715,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611,173193383611
Network_20O-100,32,1933815,1953895,1933947,2330704,2024197,1939373,1935494,6729914,1955327,2233603,1991937,2190033,4346765,6896116,7981250,1997602,4291986,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725,172479978725
Network_20O-100,42,1967440,1998587,1967776,2319003,2050201,1973573,1974038,6639073,1990635,2280189,1987270,2215468,4079394,7390661,7420408,29422723982,4364802,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656,174199574656
Network_20O-100,45,2201385,2249230,2201825,2674474,2275574,2207600,2203751,7025326,2224231,2513451,2218086,2449634,3722241,6820050,7695795,18734124,4542574,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432,174199740432
Network_20O-100,51,1903946,1923141,1904438,2279763,1991657,1919053,1915458,7490310,1929530,2204202,1958858,2040236,3412905,4992952,4325903,2134859,4408234,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928,173507474928
Network_20O-100,55,2119787,2153129,2120308,2478212,2217788,2134855,2130341,7544946,2144915,2423240,2174340,2256950,3319004,5307692,4568324,2173479,4547212,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475,173507628475
Network_20O-100,57,1981501,1999705,1981982,2385304,2116155,1996622,1993150,7608466,2013572,2286209,2014202,2117107,3399773,5249343,4144623,173507533892,4447111,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892,173507533892
Network_20O-100,60,1895083,1911159,1895503,2239836,2024446,1910119,1906404,7664377,1921407,2195568,1939237,2031549,3427594,5035439,4252031,2249577,4419541,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405,173507468405
Network_20O-100,65,1983428,1991597,1983782,2136955,2057309,1988924,1989577,4748990,2001707,2231128,1995861,2260305,3416701,7878321,157752588934,2042417,3612620,157752588934,157752588934,15584950317,157752588934,157752588934,157752588934,157752588934,157752588934,157752588934,157752588934
Network_20O-100,69,2233172,2247414,2233744,2470593,2353325,2239029,2234646,5080777,2254525,2487559,2258397,2514353,4231206,8138498,8197271,2262912,3898588,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209,157752768209
Network_20O-100,82,1815371,1830815,1815274,2126772,1900241,1830219,1830634,4335192,1836544,2059456,1887924,1940394,2782364,2676789,154756363375,1831175,3407074,2254208,154756363375,13333275287,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375,154756363375
Network_20O-100,85,2048163,2058552,2048468,2377242,2130422,2063418,2059314,4804405,2069856,2296194,2120317,2173742,3044704,2905709,154756530899,2072315,3610503,154756530899,154756530899,13331229454,154756530899,154756530899,154756530899,154756530899,154756530899,154756530899,154756530899
Network_20O-100,89,2287447,2300370,2288139,2629690,2441179,2303220,2298838,4904566,2312472,2540197,2315238,2414406,3276486,3173968,154756703714,2336663,3874114,2767475,154756703714,13322809406,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714,154756703714
Network_20O-100,91,1777592,1787036,1778149,2082873,1874330,1792889,1788014,4591874,1799794,1993334,1886778,2015795,2706017,2604277,154479562737,1851603,3308794,2199715,154479562737,12642880837,154479562737,154479562737,154479562737,154479562737,154479562737,154479562737,154479562737
Network_20O-100,95,2001654,2026744,2001951,2274196,2074857,2016616,2012420,4840580,2024060,2216882,2107378,2238435,2907315,2821908,154479721343,2059369,3540592,2468349,154479721343,12643099649,154479721343,154479721343,154479721343,154479721343,154479721343,154479721343,154479721343
Network_20O-100,96,2162417,2171746,2163107,2411723,2238778,2177789,2173561,4834973,2184914,2378724,2272942,2401811,3095854,2982175,154479839136,2220027,3769422,2592090,154479839136,12643260870,154479839136,154479839136,154479839136,154479839136,154479839136,154479839136,154479839136
Network_25O-060,3,2849927,2911492,2915201,12713207,3119462,3160790,2880172,105948240,2897820,24805445,210832453268,35187222,4248329033,34941127,210832453268,2964677,15408802254,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268,210832453268
Network_25O-060,9,3362953,3410477,3460393,12995761,3674359,3383295,3359984,106965344,3418072,25585122,210832914836,28955036,4218784794,34843577,210832914836,3482526,15373143679,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836,210832914836
Network_25O-060,10,2687111,2715066,2757223,12217152,2964164,3002476,2710072,106380795,2736218,22331063,210832318262,152234526,4079224707,31076792,210832318262,2797884,15408185575,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262,210832318262
Network_25O-060,11,2711197,2719855,2775967,12150251,2967541,2987555,2733598,104952840,2763287,22628757,209273459036,31003749,3613542774,78042802,209273459036,2884763,14766938645,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036,209273459036
Network_25O-060,15,2948433,3061534,3017964,12187091,3205230,2968000,2971257,105745932,3001230,23907918,209273654336,21331404,4159900325,40267032,209273654336,2980045,14706512465,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336,209273654336
Network_25O-060,17,2646311,2882921,2739699,12888270,2960897,5278208,2664925,105106272,2690585,26393923,209273486502,34967700,4394822387,49756817,209273486502,2752669,14795047014,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502,209273486502
Network_25O-060,23,2816543,2879131,2893266,12968838,3088417,2838238,2840234,106872319,2871378,8704972,208651975969,208651975969,4025322008,208651975969,208651975969,2843402,15366801166,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969,208651975969
Network_25O-060,25,2911874,3009552,2973430,12152082,3166460,2930835,2933299,106550962,2960638,20839419,208652034328,24792957,3634414888,31283746,208652034328,2948081,15367059779,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328,208652034328
Network_25O-060,27,2616561,2811576,2721047,12491121,2938673,3326799,2638097,106219616,2677400,18798899,208651878597,224011263,4299493218,30324773,208651878597,2678232,15396555102,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597,208651878597
Network_25O-060,37,2636217,2884527,2866539,13559136,3144487,4032970,2641102,110201961,2692305,8422140,210428494949,113346070,4441828924,23442956,210428494949,2813623,15209892014,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949,210428494949
Network_25O-060,39,3319139,3386887,3408304,13745170,3875427,3709790,3344023,110511720,3372982,122222134,210429055683,45376423,5062662899,70805866,210429055683,3354888,15210373668,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683,210429055683
Network_25O-060,42,2735995,2818752,2808631,13531504,3021356,7028967,2762248,111259990,2826081,8538674,211164590453,233802143,4499259970,17082373,211164590453,2768724,15213808407,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453,211164590453
Network_25O-060,43,2889860,2936043,2961312,13483253,3172553,4234434,2915973,111129036,2952385,8760866,211164726525,43082596,5255646220,17501464,211164726525,3048669,15196660243,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525,211164726525
Network_25O-060,44,3151917,3396433,3244420,13200361,3458089,4459684,3177696,111525144,3210393,7746196,211164977878,46824154,4540022348,16831992,211164977878,3210418,15218163403,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878,211164977878
Network_25O-060,45,2979384,3124045,3097442,12597714,3249457,3619347,3004790,111293429,3040832,123141838,211164783965,51854653,5184068215,16735224,211164783965,3155046,15214487448,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965,211164783965
Network_25O-060,50,2713574,2969070,2804271,13335777,3003233,2736768,2943843,110725381,2771206,10174998,211164578113,376976419,5088070753,70290727,211164578113,2928602,15196195066,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113,211164578113
Network_25O-060,54,3236911,3327685,3301443,11671349,4272547,4524883,3257085,106694395,3304236,22319672,208949456437,106920774,3817954225,57905353,208949456437,3356860,15315396508,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437,208949456437
Network_25O-060,55,3047024,3089916,3112289,12393831,3942156,3066090,3069179,107325929,3111973,22388217,208949151960,106648649,3574422631,208949151960,208949151960,3221353,15425498821,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960,208949151960
Network_25O-060,56,3224461,3269452,3240980,11742808,4128656,5589378,3223377,107429677,3295026,26016078,208949306845,356024966,4035789148,208949306845,208949306845,3263250,15425076163,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845,208949306845
Network_25O-060,59,3549871,3593179,3614027,12177311,4941228,6086749,3572350,107847695,3645862,23557422,208950057707,951656957,3802223893,45954374,208950057707,3667630,15348414762,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707,208950057707
Network_30O-048,2,940233,2359008894,940525,1054442,1241931,940865,940563,52308410,989320,1282162,984456,2477643,1002060,251334329734,1978069,251334329734,1551584,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734,251334329734
Network_30O-048,5,1038785,1207572586,1039120,1157122,1359121,1039417,1039083,48593320,1087589,1369189,1086491,2751559,1093767,254539900980,1873751,254539900980,2400792,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980,254539900980
Network_30O-048,9,912986,1950050608,913309,1034548,1208778,913610,913287,51755942,961435,1258528,955727,3533586,970741,250010813369,1854565,250010813369,1549288,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369,250010813369
Network_30O-048,10,807901,3890559408,808170,914833,1074243,808504,808926,56394991,858808,1082081,844001,2530656,863982,244876756574,1742692,244876756574,1380236,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574,244876756574
Network_30O-048,12,1038792,1728883399,1039110,1157444,1373945,1039414,1102490,50353819,1087354,1354774,9252946,2632339,1093574,254615896194,1954746,254615896194,1805405,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194,254615896194
Network_30O-048,13,978541,1846381518,978858,1101560,1282223,979196,978869,50398827,1026470,1302828,1023985,2617128,1033498,252655869857,1843230,252655869857,1608705,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857,252655869857
Network_30O-048,14,1038781,1562885195,1039282,1160200,1369011,1039431,1039102,52174653,1086336,1351390,1086052,2644488,1093563,254641743556,1928100,254641743556,2378568,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556,254641743556
Network_30O-048,15,1123451,2421681,1123491,4043377,1801625,1132309,1126294,37651043,1293742,1453441,26885303282,3033477,2859467,2884701,5233474,254267969966,7471007,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966,254267969966
Network_30O-048,19,1039071,2801163,1039343,1247235,1516626,1039662,1048926,42544129,1121320,1439937,1091519,5752353,1099156,254871437694,2069134,254871437694,3048139,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694,254871437694
Network_30O-048,20,1038992,183946937,1039219,1226562,1509461,1039588,1047780,46271683,1113253,1413716,1092289,1789440,1097596,254872078439,2094640,254872078439,2684892,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439,254872078439
Network_30O-048,24,1056073,2729298,1055231,3785300,1580820,254180642166,1064290,36934566,1204621,1443844,1153029,3332926,2969257,21588844,5271626,254180642166,8576504,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166,254180642166
Network_30O-048,25,1054295,2707077,1042288,2325230,1546273,1942559,1052348,38732753,1171645,1442156,1126520,2915862,1760308,40322591,3813236,11234316,7448422,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945,254132580945
Network_30O-048,26,1254592,2156004,1255293,3865576,1940462,1261239,1929752,39230686,1425560,1606826,1814724,254642696776,4558974,93344641,5381876,254642696776,8049978,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776,254642696776
Network_30O-048,32,1059386,2463875,1041394,3623096,1569746,1046571,1043980,36825429,1174018,1426725,1277868,3564625,1767127,4386347,5521167,254215838436,7305542,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436,254215838436
Network_30O-048,34,1047614,2349043,1047072,4997356,1659076,4180973,1061687,35598031,1212373,1411876,1152781,2277214,2575792,2313802,5251277,254289902399,7994956,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399,254289902399
Network_30O-048,35,1048783,2252462,1048603,3989695,1675039,3312774,1051151,35887566,1218186,1407929,41976941,3645115,2806931,2289501,5598189,254316968209,7873105,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209,254316968209
Network_30O-048,36,1168439,2368470,1169022,4796459,1806920,1177410,1172102,38726878,1340410,1503016,1267425,3194170,3585227,6474068,5559866,254514202600,7695508,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600,254514202600
Network_30O-048,39,1124417,2315727,1123891,4145791,1749221,1131711,1127250,40894454,1293281,1472635,1248543,2346413,4473927,3844861,5283358,254394648993,8116498,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993,254394648993
Network_30O-048,41,1045843,2592306,1044527,3954897,1652001,1669162,1048685,39189628,1188714,1398867,1203356,8662450,2200230,2195143,5178812,254671485030,8080184,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030,254671485030
Network_30O-048,45,1100581,2195966,1099752,3737168,1760420,1109425,1103197,36094993,1269241,1445944,1192121,2793492,2817855,3025148,4630589,84509047655,7417476,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724,254808802724


==> figures/final_event_data/summary_specs.csv <==
"Network Model","Scenario","Buses","Loads","Fixed Shunts","Generators","Nontransformer Branches","Transformers","Areas","Switched Shunts","Contingencies","Slack Score"
"Network_02*-173",1,500,281,5,224,540,193,1,31,724,31546034610.69
"Network_02*-173",5,500,281,5,224,540,193,1,31,714,34218030414.34
"Network_02*-173",9,500,281,5,224,540,193,1,31,731,37040315056.69
"Network_02*-173",15,500,281,5,224,540,193,1,31,760,38270696330.34
"Network_02*-173",33,500,281,5,224,540,193,1,31,709,32293790039.37
"Network_02*-173",65,500,281,5,224,540,193,1,31,744,37662891967.82
"Network_02*-173",67,500,281,5,224,540,193,1,31,693,33172853748.16
"Network_02*-173",72,500,281,5,224,540,193,1,31,742,38106723531.24
"Network_02*-173",75,500,281,5,224,540,193,1,31,735,34881073087.75
"Network_02*-173",123,500,281,5,224,540,193,1,31,761,40951281699.53
"Network_02*-173",128,500,281,5,224,540,193,1,31,719,37110335825.41
"Network_02*-173",131,500,281,5,224,540,193,1,31,725,35579808858.27
"Network_02*-173",135,500,281,5,224,540,193,1,31,738,35445862949.84
"Network_02*-173",136,500,281,5,224,540,193,1,31,732,33126792638.46
"Network_02*-173",140,500,281,5,224,540,193,1,31,708,32259854336.5
"Network_02*-173",156,500,281,5,224,540,193,1,31,713,34751021199.53
"Network_02*-173",159,500,281,5,224,540,193,1,31,703,32990049213.23
"Network_02*-173",165,500,281,5,224,540,193,1,31,722,34610474767.91
"Network_02*-173",167,500,281,5,224,540,193,1,31,723,35686942005.45
"Network_02*-173",169,500,281,5,224,540,193,1,31,758,38932235245.92
"Network_03*-200",12,793,568,49,214,770,143,1,50,100,13805752103.3
"Network_03*-200",15,793,568,49,214,770,143,1,50,91,11300972644.36
"Network_03*-200",25,793,568,49,214,770,143,1,50,100,14021408231.4
"Network_03*-200",55,793,568,49,214,770,143,1,50,100,14026804794.49
"Network_03*-200",62,793,568,49,214,770,143,1,50,92,12004991659.64
"Network_03*-200",65,793,568,49,214,770,143,1,50,90,10936783020.75
"Network_03*-200",68,793,568,49,214,770,143,1,50,92,12132585244.72
"Network_03*-200",72,793,568,49,214,770,143,1,50,98,13535187088.22
"Network_03*-200",111,793,568,49,214,770,143,1,50,89,10820831519.45
"Network_03*-200",121,793,568,49,214,770,143,1,50,91,11628800330.37
"Network_03*-200",135,793,568,49,214,770,143,1,50,89,10567659039.22
"Network_03*-200",148,793,568,49,214,770,143,1,50,86,10103128145.17
"Network_03*-200",154,793,568,49,214,770,143,1,50,86,10208372645.64
"Network_03*-200",156,793,568,49,214,770,143,1,50,85,10107685829.3
"Network_03*-200",159,793,568,49,214,770,143,1,50,85,10111947795.33
"Network_03*-200",165,793,568,49,214,770,143,1,50,89,11593521511.44
"Network_03*-200",166,793,568,49,214,770,143,1,50,89,11541546133.36
"Network_03*-200",185,793,568,49,214,770,143,1,50,88,10733356206.09
"Network_03*-200",190,793,568,49,214,770,143,1,50,91,11918819235.78
"Network_03*-200",195,793,568,49,214,770,143,1,50,86,10101716348.97
"Network_06*-124",5,2000,1010,0,384,2743,896,3,124,2535,68902633103.21
"Network_06*-124",10,2000,1010,0,384,2743,896,3,124,2459,55824788031.66
"Network_06*-124",17,2000,1010,0,384,2743,896,3,124,2535,69221939121.93
"Network_06*-124",25,2000,1010,0,384,2743,896,3,124,2421,56807274215.48
"Network_06*-124",35,2000,1010,0,384,2743,896,3,124,2449,56838940566.04
"Network_06*-124",36,2000,1010,0,384,2743,896,3,124,2479,59275446882.61
"Network_06*-124",40,2000,1010,0,384,2743,896,3,124,2530,67225835166.27
"Network_06*-124",45,2000,1010,0,384,2743,896,3,124,2490,58865992129.28
"Network_06*-124",50,2000,1010,0,384,2743,896,3,124,2497,62644187748.48
"Network_06*-124",63,2000,1010,0,384,2743,896,3,124,2521,65701204718.33
"Network_06*-124",64,2000,1010,0,384,2743,896,3,124,2520,66511316611.01
"Network_06*-124",65,2000,1010,0,384,2743,896,3,124,2466,56999952490.67
"Network_06*-124",72,2000,1010,0,384,2743,896,3,124,2471,58306772232.97
"Network_06*-124",75,2000,1010,0,384,2743,896,3,124,2487,58931976500.34
"Network_06*-124",95,2000,1010,0,384,2743,896,3,124,2469,58661357239.33
"Network_06*-124",96,2000,1010,0,384,2743,896,3,124,2535,68883704414.11
"Network_06*-124",98,2000,1010,0,384,2743,896,3,124,2493,62086099958.61
"Network_06*-124",105,2000,1010,0,384,2743,896,3,124,2530,67096259600.71
"Network_06*-124",117,2000,1010,0,384,2743,896,3,124,2470,58178152635.67
"Network_06*-124",124,2000,1010,0,384,2743,896,3,124,2442,56969616777.38
"Network_70*-422",21,2312,1529,121,444,2156,857,1,201,982,34574053527.01
"Network_70*-422",60,2312,1529,121,444,2156,857,1,201,1017,44672214207.17
"Network_70*-422",71,2312,1529,121,444,2156,857,1,201,999,39111678079.32
"Network_70*-422",85,2312,1529,121,444,2156,857,1,201,1012,43943240758.31
"Network_70*-422",162,2312,1529,121,444,2156,857,1,201,986,35297807088.21
"Network_70*-422",172,2312,1529,121,444,2156,857,1,201,987,35834534852.4
"Network_70*-422",175,2312,1529,121,444,2156,857,1,201,987,35923172831.39
"Network_70*-422",189,2312,1529,121,444,2156,857,1,201,986,35153850122.89
"Network_70*-422",215,2312,1529,121,444,2156,857,1,201,1002,40331463025.32
"Network_70*-422",251,2312,1529,121,444,2156,857,1,201,1028,46404784410.47
"Network_70*-422",259,2312,1529,121,444,2156,857,1,201,1010,41045467131.7
"Network_70*-422",275,2312,1529,121,444,2156,857,1,201,1008,41826887636.72
"Network_70*-422",289,2312,1529,121,444,2156,857,1,201,1037,50307049049.59
"Network_70*-422",303,2312,1529,121,444,2156,857,1,201,1001,39244258274.62
"Network_70*-422",305,2312,1529,121,444,2156,857,1,201,1021,44164920758.13
"Network_70*-422",335,2312,1529,121,444,2156,857,1,201,1035,49326514774.16
"Network_70*-422",352,2312,1529,121,444,2156,857,1,201,993,36692554402.2
"Network_70*-422",355,2312,1529,121,444,2156,857,1,201,1003,40357607909.69
"Network_70*-422",375,2312,1529,121,444,2156,857,1,201,994,37113370652.41
"Network_70*-422",411,2312,1529,121,444,2156,857,1,201,997,38634940539.19
"Network_75*-040",2,2742,1831,0,182,3071,1602,1,15,2154,90386836713.55
"Network_75*-040",5,2742,1831,0,182,3071,1602,1,15,2154,90386852855.29
"Network_75*-040",7,2742,1831,0,182,3071,1602,1,15,2154,90386846313.13
"Network_75*-040",8,2742,1831,0,182,3071,1602,1,15,2154,90386886614
"Network_75*-040",9,2742,1831,0,182,3071,1602,1,15,2154,90386900439.63
"Network_75*-040",10,2742,1831,0,182,3071,1602,1,15,2154,90386833169.46
"Network_75*-040",12,2742,1830,0,180,3070,1602,1,15,2151,89715450627.13
"Network_75*-040",14,2742,1830,0,180,3070,1602,1,15,2151,89715486432.51
"Network_75*-040",15,2742,1830,0,180,3070,1602,1,15,2151,89715463062.53
"Network_75*-040",16,2742,1830,0,180,3070,1602,1,15,2151,89715475460.01
"Network_75*-040",17,2742,1830,0,180,3070,1602,1,15,2151,89715462449.14
"Network_75*-040",18,2742,1830,0,180,3070,1602,1,15,2151,89715493908.75
"Network_75*-040",20,2742,1830,0,180,3070,1602,1,15,2151,89715454108.98
"Network_75*-040",25,2742,1834,0,180,3070,1602,1,15,2151,89894744438.74
"Network_75*-040",28,2742,1834,0,180,3070,1602,1,15,2151,89894775128.52
"Network_75*-040",31,2742,1834,0,192,3070,1602,1,15,2163,89362621642.32
"Network_75*-040",35,2742,1834,0,192,3070,1602,1,15,2163,89362635681.87
"Network_75*-040",36,2742,1834,0,192,3070,1602,1,15,2163,89362650329.88
"Network_75*-040",39,2742,1834,0,192,3070,1602,1,15,2163,89362679822.39
"Network_75*-040",40,2742,1834,0,192,3070,1602,1,15,2163,89362623206.99
"Network_08*-373",35,3022,1793,129,637,2838,1297,1,402,1935,133169489445.25
"Network_08*-373",45,3022,1793,129,637,2838,1297,1,402,1937,126035767916.07
"Network_08*-373",69,3022,1793,129,637,2838,1297,1,402,1947,130320778165.02
"Network_08*-373",136,3022,1793,129,637,2838,1297,1,402,1903,117182865815.96
"Network_08*-373",147,3022,1793,129,637,2838,1297,1,402,1897,113071996934.03
"Network_08*-373",151,3022,1793,129,637,2838,1297,1,402,1903,115165588784.79
"Network_08*-373",156,3022,1793,129,637,2838,1297,1,402,1895,114171311590.07
"Network_08*-373",175,3022,1793,129,637,2838,1297,1,402,1887,111565325793.63
"Network_08*-373",188,3022,1793,129,637,2838,1297,1,402,1884,110804697025.79
"Network_08*-373",195,3022,1793,129,637,2838,1297,1,402,1877,109302727095.38
"Network_08*-373",196,3022,1793,129,637,2838,1297,1,402,1877,109338868863.44
"Network_08*-373",216,3022,1793,129,637,2838,1297,1,402,1928,123415977404.63
"Network_08*-373",243,3022,1793,129,637,2838,1297,1,402,1972,138910312863.7
"Network_08*-373",245,3022,1793,129,637,2838,1297,1,402,1966,136782863478.12
"Network_08*-373",247,3022,1793,129,637,2838,1297,1,402,1963,
"Network_08*-373",261,3022,1793,129,637,2838,1297,1,402,1970,139543432827.35
"Network_08*-373",268,3022,1793,129,637,2838,1297,1,402,1929,121853135374.29
"Network_08*-373",275,3022,1793,129,637,2838,1297,1,402,1970,140067056232.01
"Network_08*-373",305,3022,1793,129,637,2838,1297,1,402,1932,122729618323.2
"Network_08*-373",365,3022,1793,129,637,2838,1297,1,402,1907,116829434831.29
"Network_82*-010",3,4601,3502,0,408,5145,2054,1,17,2528,18952016434.26
"Network_82*-010",5,4601,3502,0,408,5145,2054,1,17,2528,18951976645.4
"Network_82*-010",9,4601,3502,0,408,5145,2054,1,17,2528,18952169115.91
"Network_82*-010",10,4601,3502,0,408,5145,2054,1,17,2528,18951967962.1
"Network_82*-040",2,3970,2868,0,393,4505,2138,1,13,2501,18960343798.15
"Network_82*-040",3,3970,2868,0,393,4505,2138,1,13,2501,18960373262.92
"Network_82*-040",4,3970,2868,0,393,4505,2138,1,13,2501,18960447028.26
"Network_82*-040",5,3970,2868,0,393,4505,2138,1,13,2501,18960349055.9
"Network_82*-040",7,3970,2868,0,393,4505,2138,1,13,2501,18960292726.22
"Network_82*-040",9,3970,2868,0,393,4505,2138,1,13,2501,18960428500.06
"Network_82*-040",10,3970,2868,0,393,4505,2138,1,13,2501,18960342684.46
"Network_82*-040",13,3970,2868,0,392,4505,2138,1,13,2500,18377359453.62
"Network_82*-040",19,3970,2868,0,392,4505,2138,1,13,2500,18377418932.01
"Network_82*-040",27,3970,2868,0,391,4505,2138,1,13,2499,17650516462.8
"Network_82*-040",28,3970,2868,0,391,4505,2138,1,13,2499,17650616356.15
"Network_82*-040",29,3970,2868,0,391,4505,2138,1,13,2499,17650639084.1
"Network_82*-040",33,3970,2868,0,383,4505,2138,1,13,2491,16793126904.63
"Network_82*-040",34,3970,2868,0,383,4505,2138,1,13,2491,16793190114.15
"Network_82*-040",39,3970,2868,0,383,4505,2138,1,13,2491,16793279938.3
"Network_82*-040",40,3970,2868,0,383,4505,2138,1,13,2491,16793100712.75
"Network_83*-130",4,4020,2691,0,345,4650,2338,1,43,3026,76930949459.73
"Network_83*-130",5,4020,2691,0,345,4650,2338,1,43,3026,76930917069.2
"Network_83*-130",19,4020,2691,0,345,4650,2338,1,43,3026,77725639720.35
"Network_83*-130",26,4020,2691,0,352,4650,2338,1,43,3033,78989533079.09
"Network_83*-130",28,4020,2691,0,352,4650,2338,1,43,3033,78989513255.16
"Network_83*-130",46,4020,2691,0,352,4650,2338,1,43,3033,78570208561.16
"Network_83*-130",47,4020,2691,0,352,4650,2338,1,43,3033,78570158945.42
"Network_83*-130",50,4020,2691,0,352,4650,2338,1,43,3033,78570122557.28
"Network_83*-130",55,4020,2691,0,352,4650,2338,1,43,3033,78570328645.59
"Network_83*-130",66,4020,2691,0,352,4649,2338,1,43,3032,79095258716.75
"Network_83*-130",71,4020,2691,0,345,4650,2338,1,43,3026,76894450226.71
"Network_83*-130",82,4020,2691,0,349,4649,2338,1,43,3030,76563969816.83
"Network_83*-130",85,4020,2691,0,349,4649,2338,1,43,3030,76564115306.33
"Network_83*-130",96,4020,2691,0,349,4622,2338,1,43,3003,76652287696.24
"Network_83*-130",100,4020,2691,0,349,4622,2338,1,43,3003,76652116250.03
"Network_83*-130",102,4020,2691,0,352,4648,2338,1,43,3031,77702890600.62
"Network_83*-130",110,4020,2691,0,352,4648,2338,1,43,3031,77702886706.05
"Network_83*-130",116,4020,2691,0,352,4648,2338,1,43,3031,78644619412.27
"Network_83*-130",117,4020,2691,0,352,4648,2338,1,43,3031,78644416802.59
"Network_83*-130",125,4020,2691,0,352,4649,2338,1,43,3032,78362744537.19
"Network_86*-040",1,4619,3292,0,384,5739,2413,1,206,3061,160295435533.39
"Network_86*-040",4,4619,3292,0,384,5739,2413,1,206,3061,160295513581.15
"Network_86*-040",5,4619,3292,0,384,5739,2413,1,206,3061,160295467444.16
"Network_86*-040",6,4619,3292,0,384,5739,2413,1,206,3061,160295485778.07
"Network_86*-040",7,4619,3292,0,384,5739,2413,1,206,3061,160295454089.95
"Network_86*-040",8,4619,3292,0,384,5739,2413,1,206,3061,160295537578.89
"Network_86*-040",11,4619,3291,0,347,5739,2411,1,205,3026,154768638227.6
"Network_86*-040",12,4619,3291,0,347,5739,2411,1,205,3026,154768637531.85
"Network_86*-040",13,4619,3291,0,347,5739,2411,1,205,3026,154768657169.83
"Network_86*-040",15,4619,3291,0,347,5739,2411,1,205,3026,154768663905.3
"Network_86*-040",16,4619,3291,0,347,5739,2411,1,205,3026,154768685561.77
"Network_86*-040",17,4619,3291,0,347,5739,2411,1,205,3026,154768641263.3
"Network_86*-040",19,4619,3291,0,347,5739,2411,1,205,3026,154768722018.88
"Network_86*-040",23,4619,3292,0,352,5739,2411,1,205,3031,154970138914.14
"Network_86*-040",25,4619,3292,0,352,5739,2411,1,205,3031,154970142602.89
"Network_86*-040",29,4619,3292,0,352,5739,2411,1,205,3031,154970206494.54
"Network_86*-040",35,4619,3292,0,353,5739,2411,1,205,3032,156732854680.07
"Network_86*-040",37,4619,3292,0,353,5739,2411,1,205,3032,156732832107.56
"Network_86*-040",38,4619,3292,0,353,5739,2411,1,205,3032,156732891149.16
"Network_86*-040",39,4619,3292,0,353,5739,2411,1,205,3032,156732910514.61
"Network_88*-030",2,4837,2753,0,332,4746,3019,1,48,3435,54163829555.23
"Network_88*-030",3,4837,2753,0,332,4746,3019,1,48,3435,54163867328.12
"Network_88*-030",6,4837,2753,0,332,4746,3019,1,48,3435,54163967535.56
"Network_88*-030",7,4837,2753,0,332,4746,3019,1,48,3435,54163796299.8
"Network_88*-030",8,4837,2753,0,332,4746,3019,1,48,3435,54163913124.11
"Network_88*-030",9,4837,2753,0,332,4746,3019,1,48,3435,54163952825.28
"Network_88*-030",10,4837,2753,0,332,4746,3019,1,48,3435,54163834067.64
"Network_88*-030",11,4837,2753,0,331,4746,3019,1,48,3434,53402433032.99
"Network_88*-030",12,4837,2753,0,331,4746,3019,1,48,3434,53402431010.82
"Network_88*-030",13,4837,2753,0,331,4746,3019,1,48,3434,53402465833.92
"Network_88*-030",17,4837,2753,0,331,4746,3019,1,48,3434,53402399486.86
"Network_88*-030",19,4837,2753,0,331,4746,3019,1,48,3434,53402549539.33
"Network_88*-030",20,4837,2753,0,331,4746,3019,1,48,3434,53402441511
"Network_88*-030",23,4836,2753,0,327,4746,3016,1,49,3429,49315094736.58
"Network_88*-030",24,4836,2753,0,327,4746,3016,1,49,3429,49315167427.7
"Network_88*-030",25,4836,2753,0,327,4746,3016,1,49,3429,49315136406.57
"Network_88*-030",26,4836,2753,0,327,4746,3016,1,49,3429,49315188499.21
"Network_88*-030",28,4836,2753,0,327,4746,3016,1,49,3429,49315139561.16
"Network_88*-030",29,4836,2753,0,327,4746,3016,1,49,3429,49315205813.94
"Network_88*-030",30,4836,2753,0,327,4746,3016,1,49,3429,49315072239.18
"Network_09*-195",27,4918,3070,243,1340,4412,2315,31,486,5077,222452689889.85
"Network_09*-195",31,4918,3070,243,1340,4412,2315,31,486,5077,222198893951.8
"Network_09*-195",39,4918,3070,243,1340,4412,2315,31,486,5077,240101022658.56
"Network_09*-195",40,4918,3070,243,1340,4412,2315,31,486,5077,240830713647.35
"Network_09*-195",50,4918,3070,243,1340,4412,2315,31,486,5080,224092797148.03
"Network_09*-195",85,4918,3070,243,1340,4412,2315,31,486,5078,220449777625.48
"Network_09*-195",86,4918,3070,243,1340,4412,2315,31,486,5078,222973423869.29
"Network_09*-195",99,4918,3070,243,1340,4412,2315,31,486,5078,227659955850.28
"Network_09*-195",105,4918,3070,243,1340,4412,2315,31,486,5078,227428910888.5
"Network_09*-195",125,4918,3070,243,1340,4412,2315,31,486,5080,229616627857.31
"Network_09*-195",131,4918,3070,243,1340,4412,2315,31,486,5080,227638879111.57
"Network_09*-195",134,4918,3070,243,1340,4412,2315,31,486,5075,216262531541.78
"Network_09*-195",149,4918,3070,243,1340,4412,2315,31,486,5080,224453949400.5
"Network_09*-195",165,4918,3070,243,1340,4412,2315,31,486,5075,217754650065.05
"Network_09*-195",167,4918,3070,243,1340,4412,2315,31,486,5080,236802656391.73
"Network_09*-195",175,4918,3070,243,1340,4412,2315,31,486,5072,214970773651.74
"Network_09*-195",177,4918,3070,243,1340,4412,2315,31,486,5072,214689045265.67
"Network_09*-195",185,4918,3070,243,1340,4412,2315,31,486,5080,239133518684.86
"Network_09*-195",187,4918,3070,243,1340,4412,2315,31,486,5080,235484031962.05
"Network_09*-195",188,4918,3070,243,1340,4412,2315,31,486,5080,233519809294.31
"Network_12*-050",2,8718,5819,0,365,9928,4897,1,107,5001,48623438468.97
"Network_12*-050",4,8718,5819,0,365,9928,4897,1,107,5001,48623560052.03
"Network_12*-050",5,8718,5819,0,365,9928,4897,1,107,5001,48623509776.56
"Network_12*-050",6,8718,5819,0,365,9928,4897,1,107,5001,48623576122.27
"Network_12*-050",16,8718,5819,0,365,9928,4897,1,107,5001,48570242396.4
"Network_12*-050",17,8718,5819,0,365,9928,4897,1,107,5001,48570083810.33
"Network_12*-050",20,8718,5819,0,365,9928,4897,1,107,5001,48570119065.82
"Network_12*-050",21,8754,5833,0,365,10090,4986,1,107,5303,48629240611.16
"Network_12*-050",27,8754,5833,0,365,10090,4986,1,107,5303,48629205646.81
"Network_12*-050",29,8754,5833,0,365,10090,4986,1,107,5303,48629370012.9
"Network_12*-050",32,9591,6659,0,365,10927,4988,1,122,5303,49689165871.79
"Network_12*-050",33,9591,6659,0,365,10927,4988,1,122,5303,49689207739.53
"Network_12*-050",37,9591,6659,0,365,10927,4988,1,122,5303,49689140099.8
"Network_12*-050",39,9591,6659,0,365,10927,4988,1,122,5303,49689311987.46
"Network_12*-050",40,9591,6659,0,365,10927,4988,1,122,5303,49689174948.54
"Network_12*-050",42,9591,6653,0,365,10927,4988,1,122,5303,47855368427.21
"Network_12*-050",45,9591,6653,0,365,10927,4988,1,122,5303,47855449050.3
"Network_12*-050",46,9591,6653,0,365,10927,4988,1,122,5303,47855507715.6
"Network_12*-050",47,9591,6653,0,365,10927,4988,1,122,5303,47855343046.52
"Network_12*-050",49,9591,6653,0,365,10927,4988,1,122,5303,47855508786.27
"Network_13*-103",5,10000,3984,64,2089,10819,2374,6,500,8911,133350013458.95
"Network_13*-103",15,10000,3984,64,2089,10819,2374,6,500,9005,142928043471.92
"Network_13*-103",25,10000,3984,64,2089,10819,2374,6,500,8895,131572422279.65
"Network_13*-103",28,10000,3984,64,2089,10819,2374,6,500,8910,133316696813.78
"Network_13*-103",43,10000,3984,64,2089,10819,2374,6,500,8893,131614081154.02
"Network_13*-103",45,10000,3984,64,2089,10819,2374,6,500,8908,132940892455.09
"Network_13*-103",46,10000,3984,64,2089,10819,2374,6,500,8922,134315911797.37
"Network_13*-103",47,10000,3984,64,2089,10819,2374,6,500,8942,136373317143.83
"Network_13*-103",51,10000,3984,64,2089,10819,2374,6,500,8975,140361244173.07
"Network_13*-103",52,10000,3984,64,2089,10819,2374,6,500,8984,140929468209.46
"Network_13*-103",55,10000,3984,64,2089,10819,2374,6,500,9677,213672263675.98
"Network_13*-103",63,10000,3984,64,2089,10819,2374,6,500,9587,170664411261.85
"Network_13*-103",68,10000,3984,64,2089,10819,2374,6,500,9671,208339321493.28
"Network_13*-103",72,10000,3984,64,2089,10819,2374,6,500,9636,187091589446.25
"Network_13*-103",75,10000,3984,64,2089,10819,2374,6,500,9605,174847703690.9
"Network_13*-103",81,10000,3984,64,2089,10819,2374,6,500,9618,181134786396.74
"Network_13*-103",83,10000,3984,64,2089,10819,2374,6,500,9677,213163124463.02
"Network_13*-103",84,10000,3984,64,2089,10819,2374,6,500,9677,211942059003.98
"Network_13*-103",85,10000,3984,64,2089,10819,2374,6,500,9656,197033227025.88
"Network_13*-103",86,10000,3984,64,2089,10819,2374,6,500,9646,191411430405.13
"Network_14*-050",5,10480,6871,0,777,12743,5186,1,248,8561,117147491822.22
"Network_14*-050",6,10480,6871,0,777,12743,5186,1,248,8557,117147541942.89
"Network_14*-050",7,10480,6871,0,777,12743,5186,1,248,8553,117147569089.48
"Network_14*-050",9,10480,6871,0,777,12743,5186,1,248,8566,117147720388.44
"Network_14*-050",10,10480,6871,0,777,12743,5186,1,248,8556,117147438309.69
"Network_14*-050",11,10480,6871,0,782,12743,5186,1,248,8566,116101919068.82
"Network_14*-050",12,10480,6871,0,782,12743,5186,1,248,8561,116101918393.14
"Network_14*-050",14,10480,6871,0,782,12743,5186,1,248,8553,116102134697.89
"Network_14*-050",16,10480,6871,0,782,12743,5186,1,248,8561,116102019488.36
"Network_14*-050",27,10480,6858,0,775,12740,5186,1,248,8557,114045671712.37
"Network_14*-050",28,10480,6858,0,775,12740,5186,1,248,8557,114045888704.3
"Network_14*-050",30,10480,6858,0,775,12740,5186,1,248,8557,114045564808.86
"Network_14*-050",35,10480,6849,0,772,12740,5186,1,248,8556,112274613831.83
"Network_14*-050",38,10480,6849,0,772,12740,5186,1,248,8557,112274887022.55
"Network_14*-050",39,10480,6849,0,772,12740,5186,1,248,8553,112274836496.79
"Network_14*-050",43,10480,6850,0,775,12741,5186,1,248,8557,111202078332.41
"Network_14*-050",45,10480,6850,0,775,12741,5186,1,248,8557,111202066403.68
"Network_14*-050",47,10480,6850,0,775,12741,5186,1,248,8557,111202124733.57
"Network_14*-050",48,10480,6850,0,775,12741,5186,1,248,8557,111202358808.75
"Network_14*-050",49,10480,6850,0,775,12741,5186,1,248,8557,111202290361.67
"Network_20*-100",13,19402,12928,0,973,22944,11754,1,2451,13390,176691475307.78
"Network_20*-100",15,19402,12928,0,973,22944,11754,1,2451,13390,176691582648.82
"Network_20*-100",16,19402,12928,0,973,22944,11754,1,2451,13390,176691705622.25
"Network_20*-100",21,19402,12906,0,972,22948,11754,1,2451,13392,173193227288.47
"Network_20*-100",25,19402,12906,0,972,22948,11754,1,2451,13392,173193383610.58
"Network_20*-100",32,19402,12906,0,971,22948,11754,1,2451,13391,172479978725.18
"Network_20*-100",42,19402,12905,0,971,22950,11754,1,2451,13392,174199574656.49
"Network_20*-100",45,19402,12905,0,971,22950,11754,1,2451,13392,174199740431.99
"Network_20*-100",51,19399,12904,0,973,22949,11746,1,2452,13391,173507474927.54
"Network_20*-100",55,19399,12904,0,973,22949,11746,1,2452,13391,173507628474.86
"Network_20*-100",57,19399,12904,0,973,22949,11746,1,2452,13391,173507533892.5
"Network_20*-100",60,19399,12904,0,973,22949,11746,1,2452,13391,173507468404.86
"Network_20*-100",65,18916,12467,0,927,22062,11446,1,2444,13238,157752588933.87
"Network_20*-100",69,18916,12467,0,927,22062,11446,1,2444,13238,157752768208.58
"Network_20*-100",82,18889,12452,0,921,22011,11424,1,2437,13167,154756363374.94
"Network_20*-100",85,18889,12452,0,921,22011,11424,1,2437,13167,154756530899.01
"Network_20*-100",89,18889,12452,0,921,22011,11424,1,2437,13167,154756703713.65
"Network_20*-100",91,18877,12445,0,921,21998,11416,1,2432,13157,154479562736.74
"Network_20*-100",95,18877,12445,0,921,21998,11416,1,2432,13157,154479721343.17
"Network_20*-100",96,18877,12445,0,921,21998,11416,1,2432,13157,154479839136.33
"Network_25*-060",3,24465,15810,18717,1589,27463,10346,1,633,3700,210832453267.76
"Network_25*-060",9,24465,15810,18717,1589,27463,10346,1,633,3700,210832914835.82
"Network_25*-060",10,24465,15810,18717,1589,27463,10346,1,633,3700,210832318261.8
"Network_25*-060",11,24464,15810,18719,1587,27464,10345,1,633,3699,209273459035.76
"Network_25*-060",15,24464,15810,18719,1587,27464,10345,1,633,3699,209273654336.36
"Network_25*-060",17,24464,15810,18719,1587,27464,10345,1,633,3699,209273486502.36
"Network_25*-060",23,24464,15811,18709,1588,27463,10345,1,634,3700,208651975969.44
"Network_25*-060",25,24464,15811,18709,1588,27463,10345,1,634,3700,208652034328.2
"Network_25*-060",27,24464,15811,18709,1588,27463,10345,1,634,3700,208651878596.92
"Network_25*-060",37,24464,15809,18735,1591,27472,10344,1,605,3703,210428494948.67
"Network_25*-060",39,24464,15809,18735,1591,27472,10344,1,605,3703,210429055683.43
"Network_25*-060",42,24464,15809,18735,1591,27472,10344,1,605,3703,211164590453.2
"Network_25*-060",43,24464,15809,18735,1591,27472,10344,1,605,3703,211164726524.52
"Network_25*-060",44,24464,15809,18735,1591,27472,10344,1,605,3703,211164977877.9
"Network_25*-060",45,24464,15809,18735,1591,27472,10344,1,605,3703,211164783964.73
"Network_25*-060",50,24464,15809,18735,1591,27472,10344,1,605,3703,211164578113.02
"Network_25*-060",54,24464,15811,18709,1588,27463,10345,1,634,3700,208949456436.88
"Network_25*-060",55,24464,15811,18709,1588,27463,10345,1,634,3700,208949151960.16
"Network_25*-060",56,24464,15811,18709,1588,27463,10345,1,634,3700,208949306845.44
"Network_25*-060",59,24464,15811,18709,1588,27463,10345,1,634,3700,208950057706.63
"Network_30*-048",2,30000,10648,95,3526,32020,3373,16,1138,21954,251334329734.46
"Network_30*-048",5,30000,10648,98,3526,32020,3373,16,1138,21960,254539900980.12
"Network_30*-048",9,30000,10648,95,3526,32020,3373,16,1138,21951,250010813369.36
"Network_30*-048",10,30000,10648,85,3526,32020,3373,16,1139,21933,244876756574.01
"Network_30*-048",12,30000,10648,100,3526,32020,3373,16,1138,21960,254615896194.45
"Network_30*-048",13,30000,10648,95,3526,32020,3373,16,1138,21956,252655869856.78
"Network_30*-048",14,30000,10648,99,3526,32020,3373,16,1138,21960,254641743556.3
"Network_30*-048",15,30000,10648,122,3526,32020,3373,16,1136,10810,254267969966.4
"Network_30*-048",19,30000,10648,119,3526,32020,3373,16,1139,21960,254871437694.2
"Network_30*-048",20,30000,10648,119,3526,32020,3373,16,1139,21960,254872078439.22
"Network_30*-048",24,30000,10648,130,3526,32020,3373,16,1138,10810,254180642166.17
"Network_30*-048",25,30000,10648,127,3526,32020,3373,16,1138,10810,254132580944.89
"Network_30*-048",26,30000,10648,135,3526,32020,3373,16,1138,10810,254642696775.99
"Network_30*-048",32,30000,10648,124,3526,32020,3373,16,1138,10810,254215838435.96
"Network_30*-048",34,30000,10648,128,3526,32020,3373,16,1138,10810,254289902398.99
"Network_30*-048",35,30000,10648,124,3526,32020,3373,16,1138,10810,254316968208.86
"Network_30*-048",36,30000,10648,136,3526,32020,3373,16,1138,10810,254514202599.64
"Network_30*-048",39,30000,10648,132,3526,32020,3373,16,1138,10810,254394648993.33
"Network_30*-048",41,30000,10648,124,3526,32020,3373,16,1138,10810,254671485029.51
"Network_30*-048",45,30000,10648,130,3526,32020,3373,16,1138,10810,254808802723.72

